Guarding Serverless Applications with SecLambda

As an emerging application paradigm, serverless computing attracts attention from more and more attackers. Unfortunately, security tools for conventional applications cannot be easily ported to serverless, and existing serverless security solutions are inadequate. In this paper, we present \emph{SecLambda}, an extensible security framework that leverages local function state and global application state to perform sophisticated security tasks to protect an application. We show how SecLambda can be used to achieve control flow integrity, credential protection, and rate limiting in serverless applications. We evaluate the performance overhead and security of SecLambda using realistic open-source applications, and our results suggest that SecLambda can mitigate several attacks while introducing relatively low performance overhead.

==> figure/data/1024_lat.csv <==
x,y
248.479003906,0.01
248.500976562,0.02
248.564941406,0.03
248.704345703,0.04
248.882080078,0.05
248.932128906,0.06
248.998291016,0.07
249.173095703,0.08
249.230957031,0.09
249.308105469,0.1
249.41796875,0.11
249.600097656,0.12
249.665039062,0.13
249.694091797,0.14
249.822998047,0.15
250.033203125,0.16
250.093017578,0.17
250.62109375,0.18
250.820800781,0.19
250.848876953,0.2
250.999755859,0.21
251.035888672,0.22
251.053710938,0.23
251.255126953,0.24
252.025634766,0.25
252.192138672,0.26
252.33203125,0.27
252.495849609,0.28
252.794921875,0.29
252.801025391,0.3
252.836914062,0.31
253.187744141,0.32
253.652099609,0.33
253.782958984,0.34
254.165039062,0.35
254.208984375,0.36
254.299804688,0.37
254.517822266,0.38
254.646240234,0.39
254.906005859,0.4
254.983154297,0.41
255.316894531,0.42
255.459960938,0.43
255.530029297,0.44
255.655029297,0.45
255.758056641,0.46
255.881835938,0.47
255.891845703,0.48
256.093994141,0.49
256.320800781,0.5
256.505859375,0.51
256.536865234,0.52
256.929931641,0.53
257.067871094,0.54
257.098876953,0.55
257.109863281,0.56
257.802001953,0.57
257.817138672,0.58
258.063964844,0.59
258.322021484,0.6
258.483886719,0.61
258.598144531,0.62
258.756835938,0.63
258.766357422,0.64
258.810058594,0.65
259.0859375,0.66
259.128173828,0.67
259.290771484,0.68
259.9609375,0.69
259.965087891,0.7
261.013916016,0.71
262.541992188,0.72
262.58984375,0.73
262.635009766,0.74
262.687011719,0.75
263.554931641,0.76
264.102783203,0.77
264.128173828,0.78
265.418212891,0.79
265.532958984,0.8
265.7421875,0.81
265.767089844,0.82
265.903076172,0.83
266.093017578,0.84
266.58203125,0.85
266.687011719,0.86
266.739746094,0.87
267.344970703,0.88
267.713867188,0.89
267.884765625,0.9
268.564208984,0.91
268.571044922,0.92
269.855957031,0.93
270.510742188,0.94
270.512207031,0.95
275.787841797,0.96
278.479980469,0.97
279.71875,0.98
286.252929688,0.99
287.354003906,1.0


==> figure/data/128_lat.csv <==
x,y
1129.77783203,0.01
1131.33691406,0.02
1131.4921875,0.03
1139.79516602,0.04
1139.92016602,0.05
1139.93701172,0.06
1139.94018555,0.07
1139.95385742,0.08
1150.33789062,0.09
1150.92407227,0.1
1151.35498047,0.11
1151.36279297,0.12
1151.3659668,0.13
1151.36889648,0.14
1151.37109375,0.15
1151.37280273,0.16
1151.37304688,0.17
1151.37329102,0.18
1151.38012695,0.19
1151.3918457,0.2
1151.41113281,0.21
1151.44995117,0.22
1151.47583008,0.23
1151.61181641,0.24
1159.14892578,0.25
1159.35986328,0.26
1159.59692383,0.27
1159.89892578,0.28
1159.90795898,0.29
1159.91674805,0.3
1159.921875,0.31
1159.94604492,0.32
1159.97216797,0.33
1161.28100586,0.34
1170.26318359,0.35
1170.36206055,0.36
1170.68603516,0.37
1171.17504883,0.38
1171.25292969,0.39
1171.36889648,0.4
1171.37402344,0.41
1171.37915039,0.42
1171.38110352,0.43
1171.38916016,0.44
1171.39477539,0.45
1171.39892578,0.46
1171.4050293,0.47
1171.41015625,0.48
1171.41088867,0.49
1171.41210938,0.5
1171.42089844,0.51
1171.46508789,0.52
1171.47119141,0.53
1171.48583984,0.54
1173.25195312,0.55
1179.41381836,0.56
1179.88305664,0.57
1179.89819336,0.58
1179.91992188,0.59
1179.94775391,0.6
1186.68334961,0.61
1190.28588867,0.62
1191.26196289,0.63
1191.27514648,0.64
1191.27929688,0.65
1191.3359375,0.66
1191.37011719,0.67
1191.38305664,0.68
1191.39282227,0.69
1191.41210938,0.7
1191.43896484,0.71
1191.44995117,0.72
1191.4519043,0.73
1191.51904297,0.74
1196.46508789,0.75
1199.94897461,0.76
1210.90893555,0.77
1211.27978516,0.78
1211.36694336,0.79
1211.45507812,0.8
1211.45898438,0.81
1211.46704102,0.82
1211.55322266,0.83
1211.57275391,0.84
1219.25488281,0.85
1219.796875,0.86
1219.8918457,0.87
1219.95214844,0.88
1219.95800781,0.89
1219.98706055,0.9
1231.6550293,0.91
1231.66113281,0.92
1251.61303711,0.93
1271.875,0.94
1284.59692383,0.95
1351.52416992,0.96
1371.38598633,0.97
1385.06884766,0.98
1419.94091797,0.99
1431.42700195,1.0


==> figure/data/2048_lat.csv <==
x,y
232.113037109,0.01
232.263183594,0.02
232.644287109,0.03
232.682861328,0.04
232.851074219,0.05
233.011230469,0.06
233.062988281,0.07
233.555908203,0.08
233.653076172,0.09
233.702880859,0.1
233.764160156,0.11
233.774902344,0.12
233.881835938,0.13
234.017089844,0.14
234.075927734,0.15
234.152099609,0.16
234.216064453,0.17
234.270996094,0.18
234.296875,0.19
234.371826172,0.2
234.647949219,0.21
234.651123047,0.22
234.656982422,0.23
234.693115234,0.24
234.738769531,0.25
234.766113281,0.26
234.855957031,0.27
235.170898438,0.28
235.203857422,0.29
235.211181641,0.3
235.245849609,0.31
235.249023438,0.32
235.28515625,0.33
235.37890625,0.34
235.404785156,0.35
235.500976562,0.36
235.53515625,0.37
235.651855469,0.38
235.694824219,0.39
235.698974609,0.4
235.702880859,0.41
235.725097656,0.42
235.78125,0.43
235.919921875,0.44
236.271240234,0.45
236.314941406,0.46
236.432128906,0.47
236.550048828,0.48
236.588867188,0.49
236.589111328,0.5
236.663818359,0.51
236.822998047,0.52
236.881103516,0.53
236.978027344,0.54
236.979003906,0.55
237.125732422,0.56
237.283935547,0.57
237.4453125,0.58
237.724853516,0.59
238.057128906,0.6
238.16796875,0.61
238.498046875,0.62
238.784912109,0.63
238.843994141,0.64
239.165039062,0.65
239.20703125,0.66
239.937988281,0.67
240.303222656,0.68
240.345947266,0.69
240.369140625,0.7
240.560058594,0.71
240.58203125,0.72
241.717773438,0.73
241.949951172,0.74
242.037841797,0.75
242.590820312,0.76
242.863037109,0.77
243.056884766,0.78
243.083007812,0.79
243.546875,0.8
244.155029297,0.81
244.258300781,0.82
244.285888672,0.83
244.675048828,0.84
244.679931641,0.85
244.688964844,0.86
244.713867188,0.87
244.796875,0.88
245.225830078,0.89
245.669189453,0.9
246.070068359,0.91
246.500976562,0.92
246.924804688,0.93
247.415771484,0.94
247.769042969,0.95
254.379150391,0.96
255.764892578,0.97
261.162109375,0.98
265.387939453,0.99
269.490966797,1.0


==> figure/data/512_lat.csv <==
x,y
298.559326172,0.01
299.266845703,0.02
302.841796875,0.03
310.569824219,0.04
310.654052734,0.05
311.945068359,0.06
312.158935547,0.07
312.484863281,0.08
313.910888672,0.09
314.562744141,0.1
315.555664062,0.11
315.605224609,0.12
315.805908203,0.13
318.062011719,0.14
318.368896484,0.15
318.571289062,0.16
319.730957031,0.17
321.682128906,0.18
321.994873047,0.19
322.970703125,0.2
324.736083984,0.21
325.498046875,0.22
326.739013672,0.23
326.797119141,0.24
328.099121094,0.25
329.95703125,0.26
330.114013672,0.27
330.477050781,0.28
330.783935547,0.29
330.913085938,0.3
331.223144531,0.31
331.471923828,0.32
331.498046875,0.33
333.194091797,0.34
333.372070312,0.35
333.406738281,0.36
333.543945312,0.37
333.699951172,0.38
334.958984375,0.39
335.076171875,0.4
335.141845703,0.41
335.241210938,0.42
335.386962891,0.43
335.482910156,0.44
335.610107422,0.45
336.057861328,0.46
336.259765625,0.47
336.46484375,0.48
336.578125,0.49
336.630126953,0.5
336.949951172,0.51
337.0,0.52
337.261962891,0.53
337.591064453,0.54
339.465820312,0.55
339.494140625,0.56
343.625976562,0.57
347.600830078,0.58
348.282226562,0.59
349.330810547,0.6
349.990722656,0.61
350.090087891,0.62
350.390869141,0.63
350.538818359,0.64
350.936035156,0.65
351.41015625,0.66
351.444824219,0.67
351.44921875,0.68
351.450927734,0.69
351.546875,0.7
351.553955078,0.71
351.572998047,0.72
351.607177734,0.73
351.947998047,0.74
355.208984375,0.75
355.480957031,0.76
355.578125,0.77
355.703125,0.78
356.16796875,0.79
360.914794922,0.8
362.305908203,0.81
371.218994141,0.82
371.538085938,0.83
371.583984375,0.84
372.147949219,0.85
373.055908203,0.86
373.687011719,0.87
375.198974609,0.88
375.393798828,0.89
375.514160156,0.9
376.636962891,0.91
380.162841797,0.92
397.348876953,0.93
410.208007812,0.94
411.489013672,0.95
428.278320312,0.96
430.998046875,0.97
431.573974609,0.98
431.758300781,0.99
454.966064453,1.0


==> figure/data/acc_kinesis.csv <==
no,0,0.5,1,2,3
2,0.8526315789,0.8723404255,0.9012345679,0.9189189189,0.9493670886
4,0.6263736264,0.6222222222,0.7333333333,0.7910447761,0.8591549296
6,0.4606741573,0.4418604651,0.6376811594,0.6721311475,0.7538461538
8,0.2988505747,0.3170731707,0.5396825397,0.5818181818,0.6610169492
10,0.2,0.2051282051,0.4561403509,0.5306122449,0.5849056604

==> figure/data/acc_stepfunc.csv <==
no,0,0.5,1,2,3
2,0.8192090395,0.8918918919,0.9383259912,0.9555555556,0.9555555556
4,0.6273291925,0.6914285714,0.8064516129,0.8533333333,0.8926829268
6,0.5172413793,0.5393939394,0.690821256,0.7258064516,0.8594594595
8,0.4263565891,0.535483871,0.5837563452,0.6538461538,0.8285714286
10,0.3451327434,0.5310344828,0.5026737968,0.5952380952,0.7939393939

==> figure/data/graph_error.csv <==
no,hello,code,map
1,616,200,342
2,114,200,196
3,54,200,196
4,54,200,196
5,54,200,196
6,54,200,196
7,54,200,196
8,54,0,196
9,54,0,196
10,54,0,196
11,54,0,196
12,54,0,196
13,54,0,196
14,54,0,196
15,54,0,196
16,54,0,196
17,54,0,196
18,54,0,196
19,54,0,196
20,54,0,196
21,54,0,196
22,54,0,196
23,54,0,196
24,54,0,196
25,44,0,196
26,33,0,196
27,33,0,196
28,33,0,196
29,33,0,196
30,33,0,196
31,33,0,196
32,33,0,196
33,33,0,196
34,33,0,196
35,33,0,196
36,33,0,196
37,33,0,196
38,33,0,196
39,33,0,196
40,33,0,196
41,33,0,196
42,33,0,196
43,33,0,196
44,33,0,196
45,33,0,196
46,33,0,196
47,33,0,196
48,31,0,196
49,31,0,196
50,31,0,196
51,31,0,196
52,31,0,196
53,31,0,196
54,31,0,196
55,31,0,196
56,31,0,196
57,31,0,196
58,31,0,196
59,31,0,196
60,24,0,196
61,24,0,196
62,24,0,196
63,24,0,196
64,24,0,196
65,24,0,196
66,24,0,196
67,24,0,196
68,24,0,196
69,24,0,196
70,24,0,196
71,24,0,196
72,24,0,196
73,24,0,196
74,24,0,196
75,24,0,196
76,24,0,196
77,24,0,196
78,24,0,196
79,24,0,196
80,24,0,196
81,24,0,196
82,24,0,196
83,24,0,196
84,24,0,196
85,24,0,196
86,24,0,196
87,24,0,196
88,24,0,196
89,24,0,196
90,24,0,196
91,24,0,196
92,24,0,196
93,24,0,196
94,4,0,196
95,4,0,196
96,4,0,196
97,4,0,196
98,4,0,196
99,4,0,196
100,4,0,196
101,4,0,196
102,4,0,196
103,4,0,196
104,4,0,196
105,4,0,196
106,4,0,196
107,4,0,196
108,4,0,196
109,4,0,196
110,4,0,196
111,4,0,196
112,4,0,196
113,4,0,196
114,4,0,196
115,4,0,196
116,4,0,196
117,4,0,196
118,4,0,196
119,4,0,196
120,4,0,196
121,4,0,196
122,4,0,196
123,4,0,196
124,4,0,196
125,4,0,196
126,4,0,196
127,4,0,196
128,4,0,196
129,4,0,196
130,4,0,196
131,4,0,196
132,4,0,196
133,4,0,196
134,4,0,196
135,4,0,196
136,4,0,196
137,4,0,196
138,4,0,196
139,4,0,196
140,4,0,196
141,4,0,196
142,4,0,196
143,4,0,196
144,4,0,196
145,4,0,196
146,4,0,196
147,4,0,196
148,4,0,196
149,4,0,196
150,4,0,196
151,4,0,196
152,4,0,196
153,4,0,196
154,4,0,196
155,4,0,196
156,4,0,196
157,4,0,196
158,4,0,196
159,4,0,196
160,4,0,196
161,4,0,196
162,4,0,196
163,4,0,196
164,4,0,196
165,4,0,196
166,4,0,196
167,4,0,196
168,4,0,196
169,4,0,196
170,4,0,196
171,4,0,196
172,4,0,196
173,4,0,196
174,4,0,196
175,4,0,196
176,4,0,196
177,4,0,196
178,4,0,196
179,4,0,196
180,4,0,196
181,4,0,196
182,4,0,196
183,4,0,196
184,4,0,196
185,4,0,196
186,4,0,196
187,4,0,196
188,4,0,196
189,4,0,84
190,4,0,84
191,4,0,84
192,4,0,84
193,4,0,84
194,4,0,84
195,4,0,84
196,4,0,84
197,4,0,84
198,4,0,84
199,4,0,84
200,4,0,84
201,4,0,84
202,4,0,84
203,4,0,84
204,4,0,83
205,4,0,83
206,4,0,83
207,4,0,83
208,4,0,83
209,4,0,83
210,4,0,83
211,4,0,83
212,4,0,83
213,4,0,83
214,4,0,83
215,4,0,83
216,4,0,83
217,4,0,83
218,4,0,77
219,4,0,77
220,4,0,77
221,4,0,69
222,4,0,69
223,4,0,69
224,4,0,69
225,4,0,69
226,4,0,69
227,4,0,69
228,4,0,69
229,4,0,69
230,4,0,69
231,4,0,69
232,4,0,69
233,4,0,69
234,4,0,69
235,4,0,69
236,4,0,69
237,4,0,69
238,4,0,69
239,4,0,69
240,4,0,69
241,4,0,69
242,4,0,69
243,4,0,69
244,4,0,69
245,4,0,69
246,4,0,69
247,4,0,53
248,4,0,53
249,4,0,53
250,4,0,52
251,4,0,52
252,4,0,52
253,4,0,52
254,4,0,52
255,4,0,49
256,4,0,49
257,4,0,49
258,4,0,49
259,4,0,49
260,4,0,49
261,4,0,49
262,4,0,49
263,4,0,49
264,4,0,20
265,4,0,20
266,3,0,20
267,3,0,20
268,3,0,20
269,3,0,20
270,3,0,20
271,3,0,20
272,3,0,20
273,3,0,20
274,3,0,20
275,3,0,20
276,3,0,20
277,3,0,20
278,3,0,20
279,3,0,20
280,3,0,20
281,3,0,20
282,3,0,20
283,3,0,20
284,3,0,20
285,3,0,20
286,3,0,20
287,3,0,20
288,3,0,20
289,3,0,20
290,3,0,20
291,3,0,20
292,3,0,20
293,3,0,20
294,3,0,20
295,3,0,20
296,3,0,20
297,3,0,20
298,3,0,20
299,3,0,20
300,3,0,20
301,3,0,20
302,3,0,20
303,3,0,20
304,3,0,20
305,3,0,20
306,3,0,20
307,3,0,20
308,3,0,20
309,3,0,20
310,3,0,20
311,3,0,20
312,3,0,20
313,3,0,20
314,3,0,20
315,3,0,20
316,3,0,20
317,3,0,20
318,3,0,20
319,3,0,20
320,3,0,20
321,3,0,20
322,3,0,20
323,3,0,20
324,3,0,20
325,3,0,16
326,3,0,16
327,3,0,16
328,3,0,16
329,3,0,16
330,3,0,16
331,3,0,16
332,3,0,16
333,3,0,16
334,3,0,16
335,3,0,16
336,3,0,16
337,3,0,16
338,3,0,16
339,3,0,16
340,3,0,16
341,3,0,16
342,3,0,16
343,3,0,16
344,3,0,16
345,3,0,16
346,3,0,16
347,3,0,16
348,3,0,16
349,3,0,16
350,3,0,16
351,3,0,16
352,3,0,16
353,3,0,16
354,3,0,16
355,3,0,16
356,3,0,16
357,3,0,16
358,3,0,16
359,3,0,16
360,3,0,16
361,3,0,16
362,3,0,16
363,3,0,16
364,3,0,16
365,3,0,16
366,3,0,16
367,3,0,16
368,3,0,16
369,3,0,16
370,3,0,16
371,3,0,16
372,3,0,16
373,3,0,16
374,3,0,16
375,3,0,16
376,3,0,16
377,3,0,16
378,3,0,16
379,3,0,16
380,3,0,16
381,3,0,16
382,3,0,16
383,3,0,16
384,3,0,16
385,3,0,16
386,3,0,16
387,3,0,16
388,3,0,16
389,3,0,16
390,3,0,16
391,3,0,16
392,3,0,16
393,3,0,16
394,3,0,16
395,3,0,16
396,3,0,16
397,2,0,16
398,2,0,16
399,2,0,16
400,2,0,16
401,2,0,16
402,2,0,16
403,2,0,16
404,2,0,16
405,2,0,16
406,2,0,16
407,2,0,16
408,2,0,16
409,2,0,16
410,2,0,16
411,2,0,16
412,2,0,16
413,2,0,16
414,2,0,16
415,2,0,16
416,2,0,16
417,2,0,16
418,2,0,16
419,2,0,16
420,2,0,16
421,2,0,16
422,2,0,16
423,2,0,16
424,2,0,14
425,2,0,14
426,2,0,14
427,2,0,14
428,2,0,14
429,2,0,14
430,2,0,14
431,2,0,14
432,2,0,14
433,2,0,14
434,2,0,14
435,2,0,14
436,2,0,14
437,2,0,14
438,2,0,14
439,2,0,14
440,2,0,14
441,2,0,14
442,2,0,14
443,2,0,14
444,2,0,14
445,2,0,14
446,2,0,14
447,2,0,14
448,2,0,14
449,2,0,14
450,2,0,14
451,2,0,14
452,2,0,14
453,2,0,14
454,2,0,14
455,2,0,14
456,2,0,14
457,2,0,14
458,2,0,14
459,2,0,14
460,2,0,12
461,2,0,12
462,2,0,12
463,2,0,12
464,2,0,0
465,2,0,0
466,2,0,0
467,2,0,0
468,2,0,0
469,2,0,0
470,2,0,0
471,2,0,0
472,2,0,0
473,2,0,0
474,2,0,0
475,2,0,0
476,2,0,0
477,2,0,0
478,2,0,0
479,2,0,0
480,2,0,0
481,2,0,0
482,2,0,0
483,2,0,0
484,2,0,0
485,2,0,0
486,2,0,0
487,2,0,0
488,2,0,0
489,2,0,0
490,2,0,0
491,2,0,0
492,2,0,0
493,2,0,0
494,2,0,0
495,2,0,0
496,2,0,0
497,2,0,0
498,2,0,0
499,2,0,0
500,2,0,0
501,2,0,0
502,2,0,0
503,2,0,0
504,2,0,0
505,2,0,0
506,2,0,0
507,2,0,0
508,2,0,0
509,2,0,0
510,2,0,0
511,2,0,0
512,2,0,0
513,2,0,0
514,2,0,0
515,2,0,0
516,2,0,0
517,2,0,0
518,2,0,0
519,2,0,0
520,2,0,0
521,2,0,0
522,2,0,0
523,2,0,0
524,2,0,0
525,2,0,0
526,2,0,0
527,2,0,0
528,2,0,0
529,2,0,0
530,2,0,0
531,2,0,0
532,2,0,0
533,2,0,0
534,2,0,0
535,2,0,0
536,2,0,0
537,2,0,0
538,2,0,0
539,2,0,0
540,2,0,0
541,2,0,0
542,2,0,0
543,2,0,0
544,2,0,0
545,2,0,0
546,2,0,0
547,2,0,0
548,2,0,0
549,2,0,0
550,2,0,0
551,2,0,0
552,2,0,0
553,2,0,0
554,2,0,0
555,2,0,0
556,2,0,0
557,2,0,0
558,2,0,0
559,2,0,0
560,2,0,0
561,2,0,0
562,2,0,0
563,2,0,0
564,2,0,0
565,2,0,0
566,2,0,0
567,2,0,0
568,2,0,0
569,2,0,0
570,2,0,0
571,2,0,0
572,2,0,0
573,2,0,0
574,2,0,0
575,2,0,0
576,2,0,0
577,2,0,0
578,2,0,0
579,2,0,0
580,2,0,0
581,2,0,0
582,2,0,0
583,2,0,0
584,0,0,0
585,0,0,0
586,0,0,0
587,0,0,0
588,0,0,0
589,0,0,0
590,0,0,0
591,0,0,0
592,0,0,0
593,0,0,0
594,0,0,0
595,0,0,0
596,0,0,0
597,0,0,0
598,0,0,0
599,0,0,0
600,0,0,0
601,0,0,0
602,0,0,0
603,0,0,0
604,0,0,0
605,0,0,0
606,0,0,0
607,0,0,0
608,0,0,0
609,0,0,0
610,0,0,0
611,0,0,0
612,0,0,0
613,0,0,0
614,0,0,0
615,0,0,0
616,0,0,0
617,0,0,0
618,0,0,0
619,0,0,0
620,0,0,0
621,0,0,0
622,0,0,0
623,0,0,0
624,0,0,0
625,0,0,0
626,0,0,0
627,0,0,0
628,0,0,0
629,0,0,0
630,0,0,0
631,0,0,0
632,0,0,0
633,0,0,0
634,0,0,0
635,0,0,0
636,0,0,0
637,0,0,0
638,0,0,0
639,0,0,0
640,0,0,0
641,0,0,0
642,0,0,0
643,0,0,0
644,0,0,0
645,0,0,0
646,0,0,0
647,0,0,0
648,0,0,0
649,0,0,0
650,0,0,0
651,0,0,0
652,0,0,0
653,0,0,0
654,0,0,0
655,0,0,0
656,0,0,0
657,0,0,0
658,0,0,0
659,0,0,0
660,0,0,0
661,0,0,0
662,0,0,0
663,0,0,0
664,0,0,0
665,0,0,0
666,0,0,0
667,0,0,0
668,0,0,0
669,0,0,0
670,0,0,0
671,0,0,0
672,0,0,0
673,0,0,0
674,0,0,0
675,0,0,0
676,0,0,0
677,0,0,0
678,0,0,0
679,0,0,0
680,0,0,0
681,0,0,0
682,0,0,0
683,0,0,0
684,0,0,0
685,0,0,0
686,0,0,0
687,0,0,0
688,0,0,0
689,0,0,0
690,0,0,0
691,0,0,0
692,0,0,0
693,0,0,0
694,0,0,0
695,0,0,0
696,0,0,0
697,0,0,0
698,0,0,0
699,0,0,0
700,0,0,0
701,0,0,0
702,0,0,0
703,0,0,0
704,0,0,0
705,0,0,0
706,0,0,0
707,0,0,0
708,0,0,0
709,0,0,0
710,0,0,0
711,0,0,0
712,0,0,0
713,0,0,0
714,0,0,0
715,0,0,0
716,0,0,0
717,0,0,0
718,0,0,0
719,0,0,0
720,0,0,0
721,0,0,0
722,0,0,0
723,0,0,0
724,0,0,0
725,0,0,0
726,0,0,0
727,0,0,0
728,0,0,0
729,0,0,0
730,0,0,0
731,0,0,0
732,0,0,0
733,0,0,0
734,0,0,0
735,0,0,0
736,0,0,0
737,0,0,0
738,0,0,0
739,0,0,0
740,0,0,0
741,0,0,0
742,0,0,0
743,0,0,0
744,0,0,0
745,0,0,0
746,0,0,0
747,0,0,0
748,0,0,0
749,0,0,0
750,0,0,0
751,0,0,0
752,0,0,0
753,0,0,0
754,0,0,0
755,0,0,0
756,0,0,0
757,0,0,0
758,0,0,0
759,0,0,0
760,0,0,0
761,0,0,0
762,0,0,0
763,0,0,0
764,0,0,0
765,0,0,0
766,0,0,0
767,0,0,0
768,0,0,0
769,0,0,0
770,0,0,0
771,0,0,0
772,0,0,0
773,0,0,0
774,0,0,0
775,0,0,0
776,0,0,0
777,0,0,0
778,0,0,0
779,0,0,0
780,0,0,0
781,0,0,0
782,0,0,0
783,0,0,0
784,0,0,0
785,0,0,0
786,0,0,0
787,0,0,0
788,0,0,0
789,0,0,0
790,0,0,0
791,0,0,0
792,0,0,0
793,0,0,0
794,0,0,0
795,0,0,0
796,0,0,0
797,0,0,0
798,0,0,0
799,0,0,0
800,0,0,0
801,0,0,0
802,0,0,0
803,0,0,0
804,0,0,0
805,0,0,0
806,0,0,0
807,0,0,0
808,0,0,0
809,0,0,0
810,0,0,0
811,0,0,0
812,0,0,0
813,0,0,0
814,0,0,0
815,0,0,0
816,0,0,0
817,0,0,0
818,0,0,0
819,0,0,0
820,0,0,0
821,0,0,0
822,0,0,0
823,0,0,0
824,0,0,0
825,0,0,0
826,0,0,0
827,0,0,0
828,0,0,0
829,0,0,0
830,0,0,0
831,0,0,0
832,0,0,0
833,0,0,0
834,0,0,0
835,0,0,0
836,0,0,0
837,0,0,0
838,0,0,0
839,0,0,0
840,0,0,0
841,0,0,0
842,0,0,0
843,0,0,0
844,0,0,0
845,0,0,0
846,0,0,0
847,0,0,0
848,0,0,0
849,0,0,0
850,0,0,0
851,0,0,0
852,0,0,0
853,0,0,0
854,0,0,0
855,0,0,0
856,0,0,0
857,0,0,0
858,0,0,0
859,0,0,0
860,0,0,0
861,0,0,0
862,0,0,0
863,0,0,0
864,0,0,0
865,0,0,0
866,0,0,0
867,0,0,0
868,0,0,0
869,0,0,0
870,0,0,0
871,0,0,0
872,0,0,0
873,0,0,0
874,0,0,0
875,0,0,0
876,0,0,0
877,0,0,0
878,0,0,0
879,0,0,0
880,0,0,0
881,0,0,0
882,0,0,0
883,0,0,0
884,0,0,0
885,0,0,0
886,0,0,0
887,0,0,0
888,0,0,0
889,0,0,0
890,0,0,0
891,0,0,0
892,0,0,0
893,0,0,0
894,0,0,0
895,0,0,0
896,0,0,0
897,0,0,0
898,0,0,0
899,0,0,0
900,0,0,0
901,0,0,0
902,0,0,0
903,0,0,0
904,0,0,0
905,0,0,0
906,0,0,0
907,0,0,0
908,0,0,0
909,0,0,0
910,0,0,0
911,0,0,0
912,0,0,0
913,0,0,0
914,0,0,0
915,0,0,0
916,0,0,0
917,0,0,0
918,0,0,0
919,0,0,0
920,0,0,0
921,0,0,0
922,0,0,0
923,0,0,0
924,0,0,0
925,0,0,0
926,0,0,0
927,0,0,0
928,0,0,0
929,0,0,0
930,0,0,0
931,0,0,0
932,0,0,0
933,0,0,0
934,0,0,0
935,0,0,0
936,0,0,0
937,0,0,0
938,0,0,0
939,0,0,0
940,0,0,0
941,0,0,0
942,0,0,0
943,0,0,0
944,0,0,0
945,0,0,0
946,0,0,0
947,0,0,0
948,0,0,0
949,0,0,0
950,0,0,0
951,0,0,0
952,0,0,0
953,0,0,0
954,0,0,0
955,0,0,0
956,0,0,0
957,0,0,0
958,0,0,0
959,0,0,0
960,0,0,0
961,0,0,0
962,0,0,0
963,0,0,0
964,0,0,0
965,0,0,0
966,0,0,0
967,0,0,0
968,0,0,0
969,0,0,0
970,0,0,0
971,0,0,0
972,0,0,0
973,0,0,0
974,0,0,0
975,0,0,0
976,0,0,0
977,0,0,0
978,0,0,0
979,0,0,0
980,0,0,0
981,0,0,0
982,0,0,0
983,0,0,0
984,0,0,0
985,0,0,0
986,0,0,0
987,0,0,0
988,0,0,0
989,0,0,0
990,0,0,0
991,0,0,0
992,0,0,0
993,0,0,0
994,0,0,0
995,0,0,0
996,0,0,0
997,0,0,0
998,0,0,0
999,0,0,0
1000,0,0,0

==> figure/data/gvisorlat.csv <==
name,mean,min,max
128,164.5,6.993,594.533
256,76.297,5.958,294.765
512,36.882,7.169,177.095
1024,18.11,6.154,77.405
2048,9.103,4.77,27.25

==> figure/data/hello_lat_csv/assign_lat_guard_cdf.csv <==
0,0.0
27.891284,0.00675675675676
28.235951,0.0135135135135
29.164412,0.0202702702703
29.373631,0.0337837837838
29.560076,0.0405405405405
29.645012,0.0540540540541
30.556657,0.0608108108108
30.808751,0.0743243243243
31.599039,0.0810810810811
32.004271,0.0878378378378
33.16892,0.101351351351
33.199656,0.108108108108
33.218009,0.114864864865
33.369256,0.128378378378
35.980252,0.135135135135
36.466336,0.141891891892
36.828092,0.148648648649
36.841409,0.162162162162
37.373509,0.168918918919
37.739832,0.182432432432
37.801972,0.189189189189
37.909538,0.195945945946
38.322753,0.202702702703
38.441438,0.209459459459
38.552751,0.216216216216
38.768291,0.222972972973
39.701242,0.236486486486
40.037544,0.243243243243
40.046149,0.25
40.203773,0.256756756757
40.921989,0.27027027027
41.126834,0.277027027027
41.358671,0.283783783784
41.401677,0.290540540541
41.898518,0.304054054054
42.104273,0.310810810811
42.486875,0.317567567568
42.951437,0.324324324324
43.000104,0.331081081081
43.078882,0.344594594595
43.372918,0.351351351351
43.37958,0.364864864865
43.388763,0.378378378378
43.510037,0.385135135135
43.689378,0.398648648649
44.194802,0.405405405405
44.247991,0.412162162162
44.37679,0.425675675676
44.634322,0.439189189189
44.638521,0.445945945946
44.716375,0.452702702703
44.73835,0.459459459459
44.850673,0.466216216216
45.099829,0.472972972973
45.316399,0.486486486486
46.042828,0.493243243243
46.601748,0.5
47.326567,0.506756756757
47.771914,0.513513513514
47.841347,0.52027027027
47.979383,0.527027027027
47.992207,0.540540540541
48.006797,0.554054054054
48.068537,0.560810810811
48.556057,0.567567567568
48.80977,0.574324324324
48.847685,0.587837837838
49.189947,0.594594594595
49.307324,0.601351351351
49.489392,0.614864864865
49.909032,0.628378378378
50.351852,0.635135135135
51.289415,0.641891891892
52.569826,0.655405405405
52.818591,0.668918918919
53.943854,0.675675675676
54.723246,0.689189189189
54.736771,0.702702702703
54.930697,0.709459459459
55.911924,0.722972972973
56.090282,0.72972972973
56.313902,0.736486486486
56.883773,0.75
57.324892,0.763513513514
57.635796,0.777027027027
57.732853,0.790540540541
59.354543,0.804054054054
60.410703,0.817567567568
60.59346,0.831081081081
61.029018,0.844594594595
62.503564,0.858108108108
64.384737,0.871621621622
64.677204,0.885135135135
66.213787,0.898648648649
66.569536,0.912162162162
72.948331,0.918918918919
75.529456,0.932432432432
80.994679,0.945945945946
81.577309,0.959459459459
145.53396,0.972972972973
150.224656,0.986486486486
608.964025,1.0


==> figure/data/hello_lat_csv/assign_lat_noguard_cdf.csv <==
0,0.0
22.590881,0.00934579439252
23.986686,0.018691588785
27.756263,0.0280373831776
28.056833,0.0373831775701
28.067216,0.0467289719626
28.747487,0.0560747663551
28.988373,0.0654205607477
29.199056,0.0747663551402
29.387795,0.0841121495327
29.607462,0.0934579439252
29.657212,0.102803738318
29.662756,0.11214953271
29.788887,0.121495327103
30.057083,0.130841121495
30.390826,0.140186915888
30.801032,0.14953271028
31.215063,0.158878504673
32.142522,0.168224299065
32.200342,0.177570093458
33.370169,0.18691588785
33.460458,0.196261682243
33.526695,0.205607476636
33.683591,0.214953271028
33.753643,0.224299065421
33.996605,0.233644859813
34.018831,0.242990654206
34.147914,0.252336448598
34.204205,0.261682242991
34.412013,0.271028037383
34.577103,0.280373831776
34.604063,0.289719626168
34.623284,0.299065420561
34.64766,0.308411214953
34.668461,0.317757009346
34.695396,0.327102803738
34.768898,0.336448598131
34.954651,0.345794392523
35.244853,0.355140186916
35.492187,0.364485981308
35.918285,0.373831775701
35.920768,0.383177570093
35.998654,0.392523364486
36.389754,0.401869158879
36.412248,0.411214953271
36.439143,0.420560747664
36.566717,0.429906542056
36.933135,0.439252336449
37.252106,0.448598130841
37.315499,0.457943925234
37.507214,0.467289719626
37.580275,0.476635514019
37.751826,0.485981308411
37.778358,0.495327102804
37.819469,0.504672897196
38.113697,0.514018691589
38.362373,0.523364485981
38.396544,0.532710280374
38.584854,0.542056074766
38.661429,0.551401869159
38.675103,0.560747663551
38.89172,0.570093457944
39.275339,0.579439252336
39.39261,0.588785046729
40.267067,0.598130841121
40.384425,0.607476635514
40.392905,0.616822429907
40.508175,0.626168224299
42.157103,0.635514018692
42.164789,0.644859813084
42.33887,0.654205607477
42.449402,0.663551401869
42.928728,0.672897196262
42.93301,0.682242990654
43.201309,0.691588785047
43.321692,0.700934579439
43.349892,0.710280373832
43.430173,0.719626168224
43.445015,0.728971962617
43.740392,0.738317757009
44.242234,0.747663551402
45.222321,0.757009345794
45.622583,0.766355140187
45.772698,0.775700934579
46.262682,0.785046728972
46.387501,0.794392523364
47.06135,0.803738317757
47.14822,0.81308411215
47.339753,0.822429906542
48.33596,0.831775700935
48.925149,0.841121495327
49.692167,0.85046728972
52.53918,0.859813084112
53.097443,0.869158878505
54.79082,0.878504672897
54.941912,0.88785046729
56.216647,0.897196261682
65.116864,0.906542056075
69.441003,0.915887850467
70.69792,0.92523364486
119.447391,0.934579439252
317.125429,0.943925233645
358.112341,0.953271028037
362.128436,0.96261682243
366.398105,0.971962616822
395.810293,0.981308411215
402.289525,0.990654205607
417.365266,1.0


==> figure/data/hello_lat_csv/catalog_lat_guard_cdf.csv <==
0,0.0
22.085941,0.00694444444444
22.16919,0.0138888888889
22.599714,0.0208333333333
22.956587,0.0347222222222
23.623458,0.0416666666667
23.763747,0.0486111111111
24.036117,0.0625
24.839597,0.0694444444444
25.289824,0.0763888888889
25.820325,0.0833333333333
27.932631,0.0902777777778
29.564285,0.0972222222222
29.573034,0.104166666667
29.603139,0.111111111111
29.837337,0.125
31.083014,0.131944444444
31.615777,0.138888888889
31.911817,0.145833333333
32.096299,0.152777777778
32.182022,0.159722222222
32.193814,0.166666666667
32.613116,0.180555555556
32.728415,0.1875
32.813747,0.194444444444
32.926215,0.201388888889
32.962534,0.215277777778
33.045998,0.222222222222
33.277898,0.229166666667
33.704939,0.236111111111
33.760945,0.243055555556
33.795636,0.25
33.831099,0.263888888889
33.867569,0.277777777778
33.985903,0.284722222222
34.122032,0.291666666667
34.165447,0.298611111111
34.204044,0.3125
34.265125,0.326388888889
34.519697,0.333333333333
34.563089,0.347222222222
34.798734,0.361111111111
35.163068,0.368055555556
35.284387,0.375
35.323989,0.388888888889
35.426472,0.402777777778
35.436037,0.409722222222
36.111216,0.416666666667
36.181782,0.423611111111
36.214853,0.4375
36.264175,0.451388888889
36.720385,0.465277777778
37.388364,0.479166666667
37.674792,0.486111111111
37.944154,0.5
38.060479,0.506944444444
38.581912,0.513888888889
38.584992,0.520833333333
38.596527,0.534722222222
38.768093,0.541666666667
38.821566,0.555555555556
38.841186,0.569444444444
38.8553,0.576388888889
38.889784,0.590277777778
39.052417,0.597222222222
39.452208,0.611111111111
39.638559,0.625
39.863591,0.638888888889
40.186679,0.652777777778
40.274049,0.659722222222
40.295882,0.673611111111
40.587294,0.680555555556
40.825574,0.694444444444
40.943316,0.708333333333
41.533466,0.722222222222
41.800227,0.729166666667
42.00043,0.743055555556
42.08929,0.75
42.784572,0.763888888889
43.379644,0.770833333333
43.381062,0.777777777778
43.906349,0.784722222222
44.424484,0.791666666667
44.937149,0.805555555556
44.975378,0.8125
45.529212,0.826388888889
46.445312,0.840277777778
46.458016,0.854166666667
46.722289,0.868055555556
47.003718,0.881944444444
47.171494,0.895833333333
47.345693,0.902777777778
47.565266,0.916666666667
48.069127,0.930555555556
48.571504,0.9375
49.837971,0.944444444444
50.961592,0.951388888889
52.184719,0.958333333333
63.383198,0.972222222222
86.357297,0.986111111111
100.783755,1.0


==> figure/data/hello_lat_csv/catalog_lat_noguard_cdf.csv <==
0,0.0
15.248854,0.01
16.200936,0.02
16.954849,0.03
17.014794,0.04
17.052463,0.05
17.437357,0.06
18.462647,0.07
18.691966,0.08
19.476793,0.09
19.565979,0.1
20.506225,0.11
20.805716,0.12
21.038201,0.13
21.276179,0.14
21.408079,0.15
21.450021,0.16
21.712329,0.17
21.865872,0.18
21.911328,0.19
21.943509,0.2
22.01374,0.21
22.305773,0.22
22.341856,0.23
22.615559,0.24
22.679502,0.25
23.496115,0.26
23.538772,0.27
23.785891,0.28
23.788212,0.29
23.958607,0.3
23.968224,0.31
23.994255,0.32
24.24648,0.33
24.331114,0.34
24.462253,0.35
24.478178,0.36
24.599043,0.37
24.659534,0.38
24.899775,0.39
25.00508,0.4
25.161173,0.41
25.263436,0.42
25.330638,0.43
25.411032,0.44
25.505905,0.45
26.508601,0.46
26.515465,0.47
26.707841,0.48
26.829838,0.49
27.013284,0.5
27.492663,0.51
28.457727,0.52
28.839818,0.53
28.914441,0.54
29.009712,0.55
29.664514,0.56
29.994999,0.57
30.399571,0.58
30.765505,0.59
31.417956,0.6
31.443405,0.61
31.689616,0.62
31.984428,0.63
31.999594,0.64
32.487713,0.65
32.82176,0.66
32.89241,0.67
33.099696,0.68
33.794983,0.69
33.906917,0.7
34.0038,0.71
34.098961,0.72
34.180821,0.73
34.222159,0.74
34.231329,0.75
35.009436,0.76
35.695586,0.77
36.091372,0.78
36.662812,0.79
36.700756,0.8
36.709363,0.81
36.96901,0.82
37.708877,0.83
37.778016,0.84
37.807914,0.85
38.594651,0.86
38.642912,0.87
38.957939,0.88
39.123579,0.89
39.235087,0.9
39.348872,0.91
39.60648,0.92
40.750508,0.93
43.966459,0.94
48.59418,0.95
54.044361,0.96
54.283865,0.97
74.052762,0.98
98.889967,0.99
135.32613,1.0


==> figure/data/hello_lat_csv/categories_lat_guard_cdf.csv <==
0,0.0
14.482896,0.00709219858156
15.825881,0.0141843971631
15.883113,0.0212765957447
16.806483,0.0283687943262
17.090332,0.0354609929078
17.783556,0.0496453900709
17.808535,0.0567375886525
17.815353,0.063829787234
17.880487,0.0709219858156
18.179586,0.0851063829787
18.305284,0.0921985815603
18.644547,0.106382978723
18.882567,0.113475177305
18.959207,0.120567375887
19.387741,0.127659574468
19.470261,0.13475177305
19.499987,0.148936170213
20.051468,0.163120567376
20.051601,0.170212765957
20.416195,0.184397163121
20.961877,0.191489361702
21.04157,0.205673758865
21.487458,0.219858156028
22.27677,0.22695035461
22.392204,0.234042553191
23.40988,0.248226950355
23.642165,0.262411347518
23.930097,0.276595744681
23.979074,0.290780141844
24.180855,0.304964539007
24.301038,0.312056737589
24.558006,0.31914893617
24.823071,0.326241134752
25.387914,0.333333333333
25.395622,0.340425531915
25.613702,0.354609929078
25.616042,0.368794326241
25.833471,0.382978723404
25.900884,0.390070921986
25.949256,0.397163120567
26.205486,0.41134751773
26.465114,0.418439716312
27.182726,0.432624113475
27.329975,0.439716312057
27.532706,0.446808510638
27.5562,0.45390070922
27.749598,0.468085106383
27.762233,0.482269503546
28.338121,0.489361702128
28.348028,0.496453900709
28.74314,0.503546099291
28.755773,0.510638297872
28.869089,0.524822695035
28.990732,0.531914893617
29.012861,0.54609929078
30.003777,0.553191489362
30.11316,0.560283687943
30.166113,0.574468085106
30.523314,0.581560283688
30.707965,0.58865248227
30.782496,0.602836879433
30.81226,0.609929078014
30.853491,0.617021276596
31.045655,0.631205673759
31.066126,0.645390070922
31.171239,0.659574468085
31.619785,0.666666666667
31.678099,0.673758865248
31.749824,0.687943262411
31.779366,0.695035460993
31.859267,0.702127659574
31.905038,0.709219858156
32.088348,0.723404255319
32.291907,0.737588652482
32.34518,0.744680851064
32.671229,0.758865248227
32.684292,0.77304964539
32.690027,0.787234042553
33.080027,0.794326241135
33.509311,0.801418439716
33.620361,0.808510638298
33.663084,0.815602836879
33.932877,0.822695035461
33.946043,0.836879432624
34.059976,0.843971631206
34.582216,0.851063829787
35.701819,0.86524822695
35.869412,0.872340425532
36.660862,0.886524822695
37.339153,0.900709219858
37.389435,0.914893617021
37.517362,0.929078014184
37.764495,0.943262411348
38.030823,0.950354609929
38.889922,0.964539007092
40.237634,0.971631205674
101.12066,0.985815602837
115.234548,1.0


==> figure/data/hello_lat_csv/categories_lat_noguard_cdf.csv <==
0,0.0
12.913329,0.01
13.210599,0.02
13.589806,0.03
13.67837,0.04
13.997918,0.05
15.012192,0.06
15.152947,0.07
15.377745,0.08
15.426985,0.09
15.467563,0.1
15.521785,0.11
15.60394,0.12
15.627553,0.13
15.69861,0.14
15.767738,0.15
15.900875,0.16
15.989367,0.17
16.17373,0.18
16.217473,0.19
16.462607,0.2
16.647603,0.21
16.660271,0.22
16.935491,0.23
17.037648,0.24
17.130316,0.25
17.223022,0.26
17.36138,0.27
17.384535,0.28
17.389168,0.29
17.637193,0.3
17.707421,0.31
17.741257,0.32
17.827636,0.33
17.947939,0.34
17.987937,0.35
18.00464,0.36
18.007117,0.37
18.262032,0.38
18.378248,0.39
18.533195,0.4
18.588047,0.41
18.743058,0.42
18.873931,0.43
18.900983,0.44
18.932393,0.45
19.1113,0.46
19.756157,0.47
20.215914,0.48
20.947555,0.49
21.151182,0.5
21.157264,0.51
22.05768,0.52
22.196501,0.53
22.290724,0.54
22.423991,0.55
22.699585,0.56
22.894678,0.57
22.904049,0.58
23.004949,0.59
23.479878,0.6
24.100145,0.61
24.796603,0.62
25.304876,0.63
25.350914,0.64
25.916639,0.65
25.97246,0.66
26.422235,0.67
26.802826,0.68
27.039374,0.69
27.737993,0.7
27.886895,0.71
28.196974,0.72
28.38652,0.73
28.537946,0.74
28.736849,0.75
29.848604,0.76
30.12104,0.77
30.121637,0.78
30.457729,0.79
30.684981,0.8
31.619561,0.81
31.639965,0.82
32.259336,0.83
32.676856,0.84
32.794342,0.85
33.805789,0.86
34.551166,0.87
34.973228,0.88
35.388914,0.89
35.465718,0.9
35.545797,0.91
35.987897,0.92
36.119664,0.93
37.095142,0.94
38.436559,0.95
40.136509,0.96
44.003302,0.97
46.639596,0.98
50.141943,0.99
79.108723,1.0


==> figure/data/hello_lat_csv/eventWriter_lat_guard_cdf.csv <==
0,0.0
11.811887,0.0034965034965
12.119834,0.00699300699301
13.465161,0.0104895104895
13.73413,0.013986013986
13.813339,0.020979020979
14.500276,0.027972027972
14.567726,0.034965034965
14.645993,0.0384615384615
15.281336,0.0454545454545
15.333898,0.0524475524476
15.521767,0.0559440559441
15.632042,0.0594405594406
15.674843,0.0629370629371
15.842235,0.0699300699301
16.260848,0.0769230769231
16.376569,0.0839160839161
16.503999,0.0874125874126
16.599896,0.0909090909091
16.656875,0.0944055944056
16.917112,0.0979020979021
17.568099,0.101398601399
17.888804,0.104895104895
18.081986,0.111888111888
18.221133,0.118881118881
18.524444,0.122377622378
18.597182,0.125874125874
18.706431,0.129370629371
18.731211,0.132867132867
18.748747,0.136363636364
18.842781,0.143356643357
18.846378,0.146853146853
18.867426,0.15034965035
18.959239,0.153846153846
19.004035,0.157342657343
19.20418,0.164335664336
19.33366,0.171328671329
19.479747,0.174825174825
19.581732,0.181818181818
19.748814,0.185314685315
19.852735,0.192307692308
19.859971,0.195804195804
19.877957,0.202797202797
19.994387,0.20979020979
20.511502,0.216783216783
20.598945,0.22027972028
20.678216,0.227272727273
20.725946,0.234265734266
20.763771,0.237762237762
20.792826,0.244755244755
20.813463,0.251748251748
20.84053,0.255244755245
20.937248,0.258741258741
21.174793,0.265734265734
21.237822,0.272727272727
21.452113,0.276223776224
21.669218,0.283216783217
21.686233,0.29020979021
21.690166,0.293706293706
21.723687,0.297202797203
21.780218,0.304195804196
21.955268,0.307692307692
22.05572,0.314685314685
22.121642,0.321678321678
22.163689,0.328671328671
22.214198,0.332167832168
22.439369,0.335664335664
22.451771,0.339160839161
22.481177,0.346153846154
22.654209,0.353146853147
22.790428,0.36013986014
22.850543,0.363636363636
22.945822,0.370629370629
23.000411,0.377622377622
23.008831,0.384615384615
23.071861,0.388111888112
23.087017,0.391608391608
23.088183,0.398601398601
23.261219,0.402097902098
23.382531,0.409090909091
23.445721,0.412587412587
23.464296,0.416083916084
23.576107,0.41958041958
23.610851,0.426573426573
23.669641,0.43006993007
23.866991,0.437062937063
23.886171,0.440559440559
24.194046,0.447552447552
24.310552,0.451048951049
24.315143,0.458041958042
24.415089,0.465034965035
24.416488,0.472027972028
24.575048,0.479020979021
24.776395,0.486013986014
24.908015,0.48951048951
24.917987,0.496503496503
25.089664,0.5
25.340963,0.503496503497
25.419391,0.51048951049
26.06945,0.513986013986
26.096875,0.520979020979
26.110185,0.524475524476
26.177736,0.527972027972
26.222105,0.534965034965
26.29873,0.538461538462
26.328685,0.541958041958
26.523261,0.545454545455
26.673446,0.552447552448
26.760281,0.559440559441
26.961084,0.562937062937
27.091089,0.566433566434
27.145882,0.573426573427
27.268268,0.576923076923
27.328864,0.58041958042
27.668167,0.583916083916
27.812802,0.587412587413
28.017198,0.594405594406
28.059019,0.601398601399
28.231233,0.608391608392
28.249235,0.615384615385
28.38486,0.618881118881
28.636191,0.622377622378
28.870165,0.629370629371
28.894046,0.632867132867
28.955347,0.63986013986
28.968707,0.643356643357
29.212064,0.65034965035
29.392263,0.657342657343
29.560373,0.664335664336
29.716784,0.667832167832
29.75868,0.671328671329
29.939244,0.678321678322
30.299178,0.681818181818
30.340468,0.685314685315
30.482595,0.688811188811
30.723682,0.695804195804
30.821255,0.699300699301
30.828269,0.702797202797
30.845243,0.70979020979
30.875198,0.716783216783
30.907116,0.72027972028
31.0857,0.723776223776
31.098985,0.727272727273
31.38719,0.734265734266
31.418505,0.737762237762
31.419074,0.744755244755
31.428681,0.748251748252
31.590753,0.751748251748
31.677235,0.755244755245
31.754609,0.758741258741
32.031868,0.762237762238
32.03661,0.765734265734
32.072448,0.769230769231
32.14392,0.772727272727
32.158151,0.77972027972
32.287992,0.783216783217
32.353248,0.786713286713
32.453139,0.79020979021
32.760756,0.793706293706
32.909668,0.797202797203
32.912855,0.800699300699
33.06779,0.804195804196
33.543426,0.807692307692
33.631904,0.811188811189
33.841257,0.814685314685
34.010284,0.818181818182
34.284975,0.825174825175
34.303609,0.832167832168
34.447152,0.835664335664
34.501704,0.842657342657
34.71663,0.846153846154
34.80755,0.84965034965
35.022978,0.856643356643
35.178346,0.863636363636
35.416235,0.870629370629
35.486409,0.874125874126
35.611475,0.881118881119
36.022436,0.884615384615
36.089546,0.888111888112
36.099526,0.891608391608
36.383244,0.898601398601
36.413144,0.902097902098
36.508659,0.905594405594
36.972138,0.909090909091
38.774049,0.916083916084
39.038846,0.923076923077
39.704593,0.93006993007
41.497292,0.937062937063
41.828635,0.944055944056
43.131762,0.947552447552
46.009437,0.951048951049
51.000001,0.954545454545
54.095481,0.958041958042
77.745931,0.965034965035
107.018544,0.972027972028
113.180368,0.979020979021
116.871995,0.986013986014
309.430021,0.993006993007
498.296206,1.0


==> figure/data/hello_lat_csv/eventWriter_lat_noguard_cdf.csv <==
0,0.0
10.590174,0.005
11.085733,0.01
11.625912,0.015
11.978715,0.02
12.452788,0.025
12.466609,0.03
12.576738,0.035
12.635822,0.04
12.654174,0.045
12.937876,0.05
13.448747,0.055
13.565316,0.06
13.653224,0.065
13.654023,0.07
13.732564,0.075
14.118646,0.08
14.157312,0.085
14.438652,0.09
14.514716,0.095
14.520525,0.1
14.727459,0.105
14.86791,0.11
14.919711,0.115
15.149298,0.12
15.175398,0.125
15.305028,0.13
15.340264,0.135
15.419228,0.14
15.440901,0.145
15.502198,0.15
15.526032,0.155
15.648321,0.16
15.942557,0.165
16.078717,0.17
16.104415,0.175
16.377636,0.18
16.570347,0.185
16.645413,0.19
16.665634,0.195
16.762852,0.2
16.776172,0.205
16.960265,0.21
16.977365,0.215
17.039004,0.22
17.061281,0.225
17.160431,0.23
17.235763,0.235
17.252563,0.24
17.28262,0.245
17.368343,0.25
17.417893,0.255
17.46737,0.26
17.476892,0.265
17.517076,0.27
17.669738,0.275
17.708217,0.28
17.708952,0.285
17.717573,0.29
18.04642,0.295
18.11873,0.3
18.160493,0.305
18.292012,0.31
18.311897,0.315
18.346532,0.32
18.389008,0.325
18.431105,0.33
18.580179,0.335
18.581423,0.34
18.877109,0.345
19.205347,0.35
19.305031,0.355
19.35182,0.36
19.456785,0.365
19.486841,0.37
19.600791,0.375
19.604092,0.38
19.658758,0.385
19.763588,0.39
19.950917,0.395
19.985599,0.4
19.995528,0.405
20.075303,0.41
20.16847,0.415
20.193048,0.42
20.224723,0.425
20.517078,0.43
20.533567,0.435
20.617429,0.44
20.681459,0.445
20.700396,0.45
20.837189,0.455
20.865545,0.46
21.258368,0.465
21.289367,0.47
21.38287,0.475
21.442665,0.48
21.449049,0.485
21.471587,0.49
21.569298,0.495
21.783412,0.5
21.816831,0.505
21.833076,0.51
21.863729,0.515
21.90551,0.52
22.057447,0.525
22.153895,0.53
22.21374,0.535
22.228897,0.54
22.251283,0.545
22.257054,0.55
22.352451,0.555
22.36219,0.56
22.493433,0.565
22.696473,0.57
22.771886,0.575
23.080666,0.58
23.092155,0.585
23.25613,0.59
23.893249,0.595
23.941151,0.6
24.157086,0.605
24.332549,0.61
24.388197,0.615
24.524185,0.62
24.573265,0.625
24.729352,0.63
24.82128,0.635
25.055184,0.64
25.121044,0.645
25.195625,0.65
25.240437,0.655
25.281706,0.66
25.657071,0.665
25.675761,0.67
25.748442,0.675
25.789567,0.68
25.827147,0.685
26.094358,0.69
26.447012,0.695
26.626829,0.7
26.847335,0.705
26.859013,0.71
26.895889,0.715
27.044319,0.72
27.344549,0.725
27.408057,0.73
27.418773,0.735
27.490007,0.74
27.593502,0.745
27.973862,0.75
28.344289,0.755
28.399347,0.76
28.548815,0.765
28.576038,0.77
28.71764,0.775
28.850803,0.78
29.245875,0.785
29.41995,0.79
29.879944,0.795
30.462003,0.8
30.467725,0.805
30.54088,0.81
30.568028,0.815
30.90192,0.82
30.95441,0.825
31.028302,0.83
31.032067,0.835
31.282102,0.84
31.533142,0.845
31.535371,0.85
31.727786,0.855
31.947574,0.86
32.268241,0.865
32.274601,0.87
32.401644,0.875
32.403688,0.88
33.037782,0.885
33.150416,0.89
33.209907,0.895
33.271068,0.9
33.370594,0.905
33.658877,0.91
33.832771,0.915
33.851924,0.92
34.203819,0.925
34.397575,0.93
35.027078,0.935
36.830445,0.94
37.260317,0.945
37.588273,0.95
37.951515,0.955
38.021404,0.96
38.526808,0.965
42.05013,0.97
42.278434,0.975
45.177416,0.98
54.433754,0.985
60.271351,0.99
69.187596,0.995
92.656024,1.0


==> figure/data/hello_lat_csv/processor_lat_guard_cdf.csv <==
0,0.0
13.837673,0.0138888888889
15.980381,0.0208333333333
16.250736,0.0277777777778
18.04209,0.0347222222222
18.262929,0.0416666666667
18.441845,0.0486111111111
18.687476,0.0555555555556
18.696485,0.0625
19.168733,0.0694444444444
19.186726,0.0763888888889
19.680995,0.0833333333333
19.922836,0.0902777777778
20.340427,0.104166666667
20.509147,0.111111111111
20.834759,0.118055555556
21.156902,0.125
21.19599,0.131944444444
21.320157,0.138888888889
21.557487,0.152777777778
21.62337,0.159722222222
21.673399,0.166666666667
21.706368,0.173611111111
21.760967,0.180555555556
21.883415,0.1875
21.938738,0.201388888889
22.223419,0.208333333333
22.389854,0.215277777778
22.393996,0.222222222222
22.443514,0.229166666667
22.654108,0.243055555556
22.726158,0.25
22.769183,0.256944444444
22.786002,0.263888888889
22.960341,0.270833333333
22.985464,0.277777777778
22.988416,0.284722222222
23.143674,0.298611111111
23.172698,0.3125
23.181866,0.319444444444
23.26042,0.326388888889
23.473379,0.333333333333
23.518513,0.340277777778
23.616942,0.354166666667
23.842282,0.361111111111
23.926615,0.368055555556
23.931947,0.375
23.988817,0.388888888889
24.250295,0.395833333333
24.28682,0.402777777778
24.378207,0.416666666667
24.424201,0.423611111111
24.538174,0.430555555556
24.587287,0.444444444444
24.676025,0.451388888889
24.760794,0.458333333333
24.856217,0.472222222222
24.987573,0.486111111111
24.996255,0.493055555556
25.180873,0.506944444444
25.278487,0.520833333333
25.281493,0.534722222222
25.302425,0.548611111111
25.302755,0.555555555556
25.53744,0.5625
25.641738,0.569444444444
25.652392,0.583333333333
25.675261,0.597222222222
25.854658,0.611111111111
26.182431,0.625
26.495582,0.631944444444
26.611707,0.645833333333
26.862632,0.659722222222
27.225405,0.666666666667
27.393688,0.673611111111
27.505439,0.680555555556
27.549119,0.694444444444
27.937372,0.708333333333
28.332694,0.722222222222
28.70839,0.736111111111
28.739592,0.75
29.013095,0.756944444444
29.766209,0.770833333333
29.912688,0.784722222222
29.945583,0.798611111111
30.58661,0.8125
30.925808,0.826388888889
32.715004,0.840277777778
32.782452,0.847222222222
32.883723,0.861111111111
33.590512,0.875
33.725233,0.881944444444
34.370227,0.895833333333
34.65319,0.909722222222
34.834159,0.923611111111
35.454723,0.9375
37.410784,0.951388888889
43.8158,0.965277777778
49.232464,0.979166666667
63.483583,0.986111111111
77.636876,1.0


==> figure/data/hello_lat_csv/processor_lat_noguard_cdf.csv <==
0,0.0
10.061989,0.01
13.90529,0.02
14.149857,0.03
14.679937,0.04
15.594533,0.05
17.051707,0.06
17.558329,0.07
17.932433,0.08
17.971779,0.09
18.378161,0.1
18.41712,0.11
18.514415,0.12
18.751818,0.13
19.097957,0.14
19.195288,0.15
19.336114,0.16
19.624338,0.17
19.649686,0.18
19.753648,0.19
20.117783,0.2
20.209493,0.21
20.413599,0.22
20.511124,0.23
20.516305,0.24
20.562196,0.25
20.65972,0.26
20.885263,0.27
20.927207,0.28
21.037333,0.29
21.044631,0.3
21.166924,0.31
21.191841,0.32
21.330799,0.33
21.959439,0.34
21.974947,0.35
22.369461,0.36
22.46429,0.37
22.674925,0.38
22.719441,0.39
22.747835,0.4
22.754277,0.41
23.170934,0.42
23.286415,0.43
23.309364,0.44
23.618955,0.45
24.098729,0.46
24.296705,0.47
24.318376,0.48
24.663603,0.49
24.778263,0.5
24.912117,0.51
25.667922,0.52
25.833032,0.53
26.070421,0.54
26.273819,0.55
26.678412,0.56
26.714306,0.57
27.104895,0.58
27.408792,0.59
27.575285,0.6
27.887695,0.61
27.944367,0.62
28.198024,0.63
28.433292,0.64
28.448915,0.65
28.5345,0.66
28.758518,0.67
29.135701,0.68
29.334709,0.69
29.392475,0.7
29.665024,0.71
30.155996,0.72
30.234226,0.73
30.26907,0.74
31.31401,0.75
32.771115,0.76
32.963198,0.77
33.490939,0.78
33.575988,0.79
33.625722,0.8
34.525331,0.81
34.667254,0.82
34.7927,0.83
34.799617,0.84
35.232272,0.85
35.503155,0.86
35.918173,0.87
36.014106,0.88
36.88994,0.89
37.763012,0.9
38.151491,0.91
38.16745,0.92
38.226801,0.93
38.256904,0.94
39.436338,0.95
44.116318,0.96
44.971222,0.97
63.634833,0.98
63.999239,0.99
260.726878,1.0


==> figure/data/hello_lat_csv/products_lat_guard_cdf.csv <==
0,0.0
8.364841,0.00709219858156
14.101756,0.0141843971631
14.386912,0.0212765957447
14.561633,0.0283687943262
15.013652,0.0354609929078
15.885684,0.0425531914894
16.461907,0.0567375886525
16.960761,0.063829787234
17.190602,0.0709219858156
17.447663,0.0780141843972
17.523889,0.0851063829787
17.756757,0.0921985815603
18.492843,0.0992907801418
18.519762,0.106382978723
18.710153,0.113475177305
19.084008,0.120567375887
19.122166,0.127659574468
19.416009,0.13475177305
19.954733,0.141843971631
20.029831,0.148936170213
20.378367,0.156028368794
20.627724,0.163120567376
20.662313,0.170212765957
20.752483,0.177304964539
20.875445,0.191489361702
21.041758,0.198581560284
21.104563,0.205673758865
21.197712,0.212765957447
21.292834,0.219858156028
21.838156,0.22695035461
21.886064,0.234042553191
22.026292,0.241134751773
22.077994,0.248226950355
22.114737,0.255319148936
23.060674,0.269503546099
23.115632,0.283687943262
23.149954,0.297872340426
23.255427,0.304964539007
23.542478,0.31914893617
23.63732,0.333333333333
24.137893,0.347517730496
24.31652,0.36170212766
25.146162,0.375886524823
25.300816,0.382978723404
25.325685,0.397163120567
26.349337,0.404255319149
26.928434,0.41134751773
27.135647,0.425531914894
27.192516,0.439716312057
27.995343,0.446808510638
28.238268,0.460992907801
28.693548,0.468085106383
28.740249,0.475177304965
28.922948,0.489361702128
29.023372,0.496453900709
29.12165,0.503546099291
29.191997,0.517730496454
29.564933,0.524822695035
29.710598,0.531914893617
29.828566,0.54609929078
29.852575,0.553191489362
30.13946,0.560283687943
30.160809,0.567375886525
30.439731,0.581560283688
30.456199,0.58865248227
31.032178,0.595744680851
31.230742,0.609929078014
31.397897,0.624113475177
31.610883,0.631205673759
31.884943,0.645390070922
32.307486,0.652482269504
32.590788,0.666666666667
32.618083,0.68085106383
32.730412,0.695035460993
33.334157,0.709219858156
33.364826,0.723404255319
34.101233,0.737588652482
34.118063,0.744680851064
34.508563,0.751773049645
34.874049,0.765957446809
34.896409,0.780141843972
36.577715,0.794326241135
36.596137,0.808510638298
36.723224,0.822695035461
36.787189,0.836879432624
36.820531,0.843971631206
37.105195,0.858156028369
37.375721,0.872340425532
38.004565,0.886524822695
38.150118,0.893617021277
38.387293,0.90780141844
40.188208,0.921985815603
40.235659,0.936170212766
47.70872,0.950354609929
62.690313,0.957446808511
72.913531,0.971631205674
105.049458,0.985815602837
106.087704,1.0


==> figure/data/hello_lat_csv/products_lat_noguard_cdf.csv <==
0,0.0
10.295759,0.01
11.184707,0.02
14.001203,0.03
14.041559,0.04
14.226098,0.05
14.611626,0.06
14.787277,0.07
14.937108,0.08
15.019273,0.09
15.035853,0.1
15.11665,0.11
15.228075,0.12
15.549477,0.13
15.835619,0.14
16.278561,0.15
17.379868,0.16
17.63354,0.17
17.721329,0.18
17.820932,0.19
17.873697,0.2
17.879303,0.21
18.025773,0.22
18.152192,0.23
18.257312,0.24
18.292462,0.25
18.434738,0.26
18.523334,0.27
18.614626,0.28
18.639491,0.29
18.826115,0.3
18.887546,0.31
18.902833,0.32
19.095033,0.33
19.143869,0.34
19.228042,0.35
19.284667,0.36
19.538933,0.37
19.615512,0.38
19.629147,0.39
19.738534,0.4
20.074699,0.41
20.186142,0.42
20.455183,0.43
20.610201,0.44
21.13322,0.45
21.488047,0.46
21.669898,0.47
21.876873,0.48
22.221086,0.49
22.243456,0.5
22.662237,0.51
22.956408,0.52
23.068216,0.53
23.222227,0.54
23.785506,0.55
24.477781,0.56
24.513358,0.57
24.771025,0.58
25.252963,0.59
25.495297,0.6
25.667129,0.61
25.985959,0.62
26.039718,0.63
26.209252,0.64
26.360984,0.65
26.656996,0.66
26.777596,0.67
27.26525,0.68
27.319271,0.69
27.434048,0.7
27.797774,0.71
28.899263,0.72
28.920772,0.73
29.026534,0.74
29.919152,0.75
30.384134,0.76
30.647617,0.77
31.234274,0.78
31.655377,0.79
32.514477,0.8
32.586646,0.81
32.826478,0.82
33.351268,0.83
34.127917,0.84
34.544992,0.85
34.552305,0.86
34.678883,0.87
34.815685,0.88
35.285496,0.89
35.679011,0.9
35.755416,0.91
36.274244,0.92
36.580475,0.93
37.095312,0.94
37.223367,0.95
37.490801,0.96
38.498485,0.97
45.430254,0.98
48.520971,0.99
79.863313,1.0


==> figure/data/hello_lat_csv/receive_lat_guard_cdf.csv <==
0,0.0
384.472442,0.0138888888889
388.217793,0.0277777777778
389.911109,0.0416666666667
390.241475,0.0555555555556
394.151578,0.0694444444444
396.662659,0.0763888888889
397.801598,0.0902777777778
399.045166,0.104166666667
400.406206,0.111111111111
404.088312,0.125
408.740305,0.138888888889
409.546007,0.145833333333
410.532524,0.152777777778
415.501719,0.159722222222
416.660948,0.173611111111
420.995211,0.180555555556
421.058684,0.1875
421.168942,0.194444444444
421.75167,0.208333333333
422.747335,0.222222222222
424.533599,0.229166666667
425.512616,0.236111111111
435.789815,0.243055555556
438.232526,0.25
439.213604,0.263888888889
439.54231,0.270833333333
440.234017,0.277777777778
440.665689,0.284722222222
441.053402,0.291666666667
441.414843,0.298611111111
450.068224,0.3125
453.920098,0.319444444444
453.96131,0.326388888889
454.306454,0.340277777778
455.425716,0.347222222222
457.016949,0.361111111111
457.651049,0.375
457.704802,0.388888888889
458.010351,0.395833333333
459.000438,0.409722222222
459.957532,0.423611111111
461.223717,0.430555555556
462.227194,0.444444444444
465.92989,0.451388888889
469.454614,0.458333333333
469.8976,0.472222222222
472.334545,0.486111111111
474.051649,0.5
475.763269,0.506944444444
477.019736,0.520833333333
478.175208,0.534722222222
479.181974,0.541666666667
479.758142,0.548611111111
480.079245,0.5625
481.243417,0.576388888889
481.892733,0.590277777778
482.866562,0.597222222222
482.910614,0.611111111111
483.479565,0.625
489.324113,0.638888888889
489.706832,0.645833333333
490.348776,0.652777777778
493.860331,0.666666666667
497.205199,0.673611111111
500.732932,0.680555555556
512.325968,0.6875
513.721996,0.701388888889
515.802598,0.708333333333
516.402376,0.722222222222
518.770895,0.729166666667
520.444399,0.743055555556
521.124645,0.75
521.709219,0.756944444444
522.998113,0.763888888889
529.693385,0.770833333333
531.880561,0.777777777778
538.132703,0.791666666667
538.627761,0.798611111111
540.401292,0.805555555556
542.071218,0.819444444444
550.577527,0.826388888889
551.58183,0.833333333333
554.266172,0.840277777778
554.62435,0.854166666667
557.085193,0.868055555556
559.401181,0.881944444444
560.716974,0.888888888889
561.113032,0.895833333333
577.177248,0.909722222222
579.99356,0.916666666667
589.646717,0.923611111111
596.65898,0.930555555556
601.146718,0.9375
601.201754,0.944444444444
601.381502,0.951388888889
613.079281,0.965277777778
647.075685,0.979166666667
680.849901,0.986111111111
725.846619,0.993055555556
758.634405,1.0


==> figure/data/hello_lat_csv/receive_lat_noguard_cdf.csv <==
0,0.0
32.446198,0.0111111111111
293.983385,0.0222222222222
347.950757,0.0333333333333
368.290657,0.0444444444444
374.377158,0.0555555555556
376.449096,0.0666666666667
383.265058,0.0777777777778
385.596146,0.0888888888889
385.715766,0.1
387.994903,0.111111111111
391.535368,0.122222222222
392.421435,0.133333333333
400.275172,0.144444444444
400.495184,0.155555555556
407.146766,0.166666666667
412.468788,0.177777777778
414.808463,0.188888888889
418.977375,0.2
422.625313,0.211111111111
431.574128,0.222222222222
434.976368,0.233333333333
435.155123,0.244444444444
436.080804,0.255555555556
436.580147,0.266666666667
437.008936,0.277777777778
438.462245,0.288888888889
439.741407,0.3
439.943113,0.311111111111
441.196059,0.322222222222
441.966038,0.333333333333
442.60277,0.344444444444
444.751698,0.355555555556
447.750279,0.366666666667
448.484287,0.377777777778
450.043596,0.388888888889
451.399292,0.4
453.235098,0.411111111111
454.349363,0.422222222222
454.798047,0.433333333333
456.902646,0.444444444444
457.681894,0.455555555556
458.477955,0.466666666667
460.592147,0.477777777778
460.734449,0.488888888889
460.866122,0.5
462.647703,0.511111111111
468.25076,0.522222222222
469.26922,0.533333333333
469.699158,0.544444444444
472.642896,0.555555555556
473.74545,0.566666666667
474.666565,0.577777777778
478.285709,0.588888888889
483.313291,0.6
487.935536,0.611111111111
491.985995,0.622222222222
496.760933,0.633333333333
497.565875,0.644444444444
500.548622,0.655555555556
500.766857,0.666666666667
504.366705,0.677777777778
505.909139,0.688888888889
507.095921,0.7
516.957979,0.711111111111
525.418207,0.722222222222
534.758921,0.733333333333
537.928633,0.744444444444
543.161921,0.755555555556
551.063663,0.766666666667
554.159965,0.777777777778
561.13933,0.788888888889
567.564906,0.8
572.133974,0.811111111111
577.922514,0.822222222222
582.664012,0.833333333333
584.754232,0.844444444444
586.817633,0.855555555556
587.906342,0.866666666667
607.975722,0.877777777778
642.99609,0.888888888889
662.540396,0.9
677.729381,0.911111111111
739.094721,0.922222222222
752.730259,0.933333333333
778.679402,0.944444444444
784.039056,0.955555555556
823.145435,0.966666666667
855.325558,0.977777777778
866.528667,0.988888888889
882.967503,1.0


==> figure/data/hello_lat_csv/record_lat_guard_cdf.csv <==
0,0.0
93.012832,0.00684931506849
93.3294,0.013698630137
101.991407,0.0205479452055
108.677472,0.027397260274
109.688464,0.0342465753425
110.501387,0.0479452054795
114.658741,0.0547945205479
114.855438,0.0616438356164
115.050374,0.0684931506849
116.001806,0.0821917808219
117.99261,0.0890410958904
119.292021,0.102739726027
119.657918,0.116438356164
120.886909,0.130136986301
121.24077,0.143835616438
122.197485,0.150684931507
122.516193,0.164383561644
122.850743,0.171232876712
123.084702,0.178082191781
123.315687,0.184931506849
124.542894,0.191780821918
125.357447,0.205479452055
125.818715,0.219178082192
126.737854,0.232876712329
128.049711,0.239726027397
128.292354,0.253424657534
128.80218,0.260273972603
129.483952,0.267123287671
130.231344,0.27397260274
130.235646,0.280821917808
131.028267,0.287671232877
132.201598,0.301369863014
132.388403,0.315068493151
132.78021,0.321917808219
133.190074,0.328767123288
133.848604,0.342465753425
134.079059,0.349315068493
135.744397,0.36301369863
135.932316,0.376712328767
137.262343,0.383561643836
139.249566,0.397260273973
139.571971,0.41095890411
139.698699,0.417808219178
140.60386,0.431506849315
143.668666,0.445205479452
145.174368,0.452054794521
145.641673,0.465753424658
148.330571,0.472602739726
148.684462,0.479452054795
148.694633,0.493150684932
149.992139,0.5
153.63459,0.506849315068
153.911307,0.520547945205
154.392155,0.527397260274
154.914952,0.541095890411
155.524374,0.547945205479
156.318372,0.561643835616
159.084623,0.568493150685
159.182751,0.582191780822
159.465068,0.595890410959
159.722054,0.609589041096
159.989827,0.616438356164
160.91129,0.623287671233
160.96625,0.63698630137
161.004737,0.643835616438
161.078548,0.657534246575
163.117049,0.664383561644
164.206149,0.671232876712
164.838005,0.684931506849
165.684235,0.691780821918
166.149807,0.705479452055
168.686676,0.712328767123
170.589811,0.72602739726
172.350088,0.739726027397
173.665747,0.753424657534
173.864062,0.760273972603
175.06777,0.767123287671
176.394322,0.77397260274
176.660505,0.780821917808
176.665315,0.794520547945
177.642356,0.801369863014
179.068592,0.815068493151
179.292016,0.828767123288
180.442703,0.835616438356
184.065683,0.849315068493
189.539256,0.856164383562
195.577059,0.869863013699
196.779908,0.876712328767
200.652839,0.883561643836
202.683294,0.890410958904
207.363155,0.904109589041
213.492095,0.91095890411
214.443632,0.917808219178
217.725761,0.931506849315
219.348177,0.938356164384
219.554823,0.945205479452
220.55043,0.958904109589
221.255691,0.972602739726
229.546477,0.979452054795
234.950153,0.986301369863
248.412031,1.0


==> figure/data/hello_lat_csv/record_lat_noguard_cdf.csv <==
0,0.0
91.040295,0.01
91.841279,0.02
91.915721,0.03
94.662648,0.04
95.048963,0.05
98.004631,0.06
98.105078,0.07
99.475059,0.08
99.979678,0.09
100.48787,0.1
105.576091,0.11
106.032122,0.12
108.241024,0.13
110.530136,0.14
110.804984,0.15
112.959004,0.16
113.028503,0.17
113.439682,0.18
114.052681,0.19
114.608701,0.2
114.937261,0.21
115.410939,0.22
115.998679,0.23
117.289172,0.24
117.981317,0.25
118.132038,0.26
118.290949,0.27
118.426793,0.28
118.831227,0.29
119.741109,0.3
120.466253,0.31
123.210672,0.32
125.522624,0.33
126.459517,0.34
127.173058,0.35
127.179483,0.36
127.816441,0.37
129.572698,0.38
129.807707,0.39
130.231934,0.4
131.039427,0.41
132.155692,0.42
132.43219,0.43
133.233589,0.44
133.843425,0.45
135.244767,0.46
135.314347,0.47
136.291404,0.48
136.648336,0.49
138.447462,0.5
138.470618,0.51
139.096803,0.52
139.360725,0.53
139.372245,0.54
139.76924,0.55
139.90117,0.56
142.415182,0.57
146.647669,0.58
151.962664,0.59
152.186728,0.6
152.559487,0.61
154.247347,0.62
156.077646,0.63
156.946243,0.64
157.895678,0.65
158.332531,0.66
159.197938,0.67
159.304859,0.68
159.983981,0.69
160.836629,0.7
161.225129,0.71
161.891382,0.72
162.318331,0.73
164.659372,0.74
166.967753,0.75
168.752132,0.76
168.771709,0.77
169.505407,0.78
169.923427,0.79
172.398729,0.8
174.755147,0.81
176.193794,0.82
176.565817,0.83
176.995689,0.84
177.02033,0.85
177.681614,0.86
179.025942,0.87
179.123879,0.88
180.722084,0.89
182.425224,0.9
183.942491,0.91
186.253858,0.92
190.487634,0.93
193.590458,0.94
200.294096,0.95
202.013453,0.96
204.483735,0.97
205.049794,0.98
234.181232,0.99
251.877584,1.0


==> figure/data/hello_lat_csv/report_lat_guard_cdf.csv <==
0,0.0
48.367827,0.00694444444444
49.283921,0.0138888888889
51.806011,0.0277777777778
52.364217,0.0347222222222
53.484456,0.0416666666667
53.630152,0.0486111111111
53.705551,0.0555555555556
53.863613,0.0625
54.03097,0.0694444444444
54.129258,0.0763888888889
54.633319,0.0902777777778
55.18477,0.104166666667
55.758587,0.111111111111
56.302342,0.118055555556
56.389825,0.125
56.474978,0.131944444444
57.379342,0.138888888889
57.863001,0.145833333333
57.86998,0.152777777778
57.943642,0.159722222222
58.278525,0.173611111111
58.850223,0.180555555556
59.288423,0.1875
59.349027,0.194444444444
59.395155,0.208333333333
59.55791,0.222222222222
59.682836,0.229166666667
59.872846,0.236111111111
60.323908,0.243055555556
60.651358,0.25
60.88387,0.256944444444
61.423997,0.263888888889
61.562744,0.270833333333
62.065375,0.284722222222
62.211833,0.291666666667
62.669085,0.298611111111
63.151322,0.305555555556
63.372863,0.3125
63.565795,0.319444444444
64.042897,0.326388888889
64.246123,0.333333333333
64.577512,0.340277777778
64.918279,0.347222222222
64.974104,0.361111111111
65.029859,0.375
65.052847,0.381944444444
65.266892,0.395833333333
65.343577,0.409722222222
65.42669,0.416666666667
65.699205,0.430555555556
65.778428,0.4375
66.050763,0.444444444444
66.311289,0.451388888889
66.323984,0.465277777778
66.356285,0.472222222222
67.122066,0.486111111111
67.160192,0.5
67.713911,0.506944444444
67.764841,0.520833333333
67.892209,0.527777777778
68.751365,0.534722222222
68.914774,0.541666666667
69.424139,0.548611111111
69.759355,0.5625
70.348547,0.576388888889
70.55905,0.590277777778
71.109014,0.597222222222
71.374019,0.611111111111
71.385865,0.625
72.032081,0.638888888889
72.175789,0.652777777778
72.422033,0.659722222222
72.81388,0.673611111111
74.497782,0.680555555556
74.67056,0.694444444444
74.821418,0.708333333333
75.258593,0.722222222222
75.776235,0.729166666667
75.85205,0.736111111111
75.920991,0.743055555556
76.096038,0.756944444444
76.820405,0.770833333333
77.366374,0.784722222222
78.068052,0.798611111111
78.202056,0.8125
79.157514,0.819444444444
79.547993,0.833333333333
80.177085,0.847222222222
80.249717,0.861111111111
80.914228,0.875
83.13945,0.888888888889
83.480073,0.902777777778
85.775349,0.916666666667
89.033749,0.923611111111
89.659869,0.9375
91.316609,0.944444444444
91.516237,0.958333333333
169.30627,0.972222222222
172.637101,0.986111111111
185.174325,1.0


==> figure/data/hello_lat_csv/report_lat_noguard_cdf.csv <==
0,0.0
39.172452,0.0111111111111
42.021127,0.0222222222222
42.396585,0.0333333333333
44.622595,0.0444444444444
46.139051,0.0555555555556
46.279686,0.0666666666667
46.547729,0.0777777777778
47.030245,0.0888888888889
47.684857,0.1
48.148901,0.111111111111
49.003777,0.122222222222
49.956352,0.133333333333
50.079334,0.144444444444
50.176482,0.155555555556
50.335061,0.166666666667
50.389591,0.177777777778
50.48097,0.188888888889
50.531778,0.2
50.704327,0.211111111111
51.245366,0.222222222222
51.509973,0.233333333333
51.748835,0.244444444444
52.08221,0.255555555556
52.474621,0.266666666667
53.05944,0.277777777778
53.149919,0.288888888889
53.177873,0.3
53.576721,0.311111111111
53.591491,0.322222222222
53.74591,0.333333333333
54.868537,0.344444444444
54.962191,0.355555555556
55.354254,0.366666666667
55.75884,0.377777777778
56.031287,0.388888888889
56.187836,0.4
56.327165,0.411111111111
56.520123,0.422222222222
57.326207,0.433333333333
57.584157,0.444444444444
57.87498,0.455555555556
58.039014,0.466666666667
58.557209,0.477777777778
58.582633,0.488888888889
58.744423,0.5
58.865318,0.511111111111
59.20581,0.522222222222
59.614617,0.533333333333
59.994204,0.544444444444
60.334911,0.555555555556
60.87653,0.566666666667
61.268696,0.577777777778
61.620614,0.588888888889
62.748395,0.6
62.951144,0.611111111111
63.754364,0.622222222222
64.389324,0.633333333333
64.433524,0.644444444444
64.635677,0.655555555556
64.844287,0.666666666667
64.844646,0.677777777778
64.870627,0.688888888889
65.468691,0.7
65.596204,0.711111111111
65.835107,0.722222222222
67.085416,0.733333333333
67.436528,0.744444444444
68.264105,0.755555555556
68.482542,0.766666666667
70.295035,0.777777777778
70.630373,0.788888888889
70.660243,0.8
70.73653,0.811111111111
71.142886,0.822222222222
71.213444,0.833333333333
71.416232,0.844444444444
72.511389,0.855555555556
72.830369,0.866666666667
72.978276,0.877777777778
73.044054,0.888888888889
73.646196,0.9
74.221549,0.911111111111
75.718351,0.922222222222
78.049606,0.933333333333
79.874278,0.944444444444
80.286049,0.955555555556
89.736379,0.966666666667
90.15341,0.977777777778
117.84388,0.988888888889
120.493022,1.0


==> figure/data/hello_lat_csv/success_lat_guard_cdf.csv <==
0,0.0
0.0033,0.0138888888889
0.004042,0.0277777777778
0.00438,0.0416666666667
0.004577,0.0555555555556
0.004579,0.0694444444444
0.004624,0.0833333333333
0.004669,0.0972222222222
0.004702,0.111111111111
0.004722,0.118055555556
0.004727,0.131944444444
0.004774,0.145833333333
0.004783,0.159722222222
0.004814,0.166666666667
0.004823,0.180555555556
0.004847,0.194444444444
0.004877,0.208333333333
0.004889,0.222222222222
0.004914,0.236111111111
0.004919,0.243055555556
0.004933,0.256944444444
0.004966,0.270833333333
0.004987,0.284722222222
0.004989,0.3125
0.00502,0.326388888889
0.005021,0.340277777778
0.00508,0.354166666667
0.005081,0.368055555556
0.005083,0.381944444444
0.005122,0.395833333333
0.005161,0.409722222222
0.005171,0.423611111111
0.005213,0.4375
0.005228,0.451388888889
0.005249,0.465277777778
0.005285,0.472222222222
0.00529,0.486111111111
0.005326,0.493055555556
0.005379,0.506944444444
0.005492,0.520833333333
0.005589,0.534722222222
0.005601,0.548611111111
0.005896,0.5625
0.007327,0.576388888889
0.007476,0.583333333333
0.007947,0.597222222222
0.008007,0.611111111111
0.00804,0.625
0.010693,0.638888888889
0.032383,0.652777777778
0.372141,0.659722222222
0.375916,0.666666666667
0.378308,0.673611111111
0.37958,0.680555555556
0.380236,0.6875
0.3839,0.694444444444
0.400189,0.701388888889
0.403317,0.708333333333
0.409542,0.715277777778
0.409885,0.722222222222
0.411439,0.729166666667
0.412115,0.736111111111
0.412822,0.743055555556
0.413568,0.75
0.416672,0.756944444444
0.41767,0.763888888889
0.417752,0.770833333333
0.418404,0.777777777778
0.419066,0.784722222222
0.419156,0.791666666667
0.421026,0.798611111111
0.421899,0.805555555556
0.422817,0.8125
0.42352,0.819444444444
0.426681,0.826388888889
0.42735,0.833333333333
0.427637,0.840277777778
0.436588,0.847222222222
0.445753,0.854166666667
0.533668,0.861111111111
0.535085,0.868055555556
0.538172,0.875
0.544389,0.881944444444
0.553675,0.888888888889
0.563641,0.895833333333
0.564848,0.902777777778
0.603187,0.909722222222
0.604397,0.916666666667
0.616478,0.923611111111
0.632323,0.930555555556
0.63534,0.9375
0.754192,0.944444444444
0.826246,0.951388888889
8.603789,0.958333333333
10.516492,0.965277777778
10.560188,0.972222222222
11.391386,0.979166666667
11.408224,0.986111111111
12.601786,0.993055555556
12.619863,1.0


==> figure/data/hello_lat_csv/success_lat_noguard_cdf.csv <==
0,0.0
0.00243,0.0111111111111
0.00252,0.0222222222222
0.002538,0.0333333333333
0.002558,0.0444444444444
0.002642,0.0555555555556
0.002644,0.0666666666667
0.002668,0.0777777777778
0.00267,0.0888888888889
0.002672,0.1
0.002708,0.111111111111
0.00271,0.122222222222
0.002711,0.133333333333
0.002715,0.144444444444
0.002723,0.155555555556
0.002727,0.166666666667
0.002807,0.177777777778
0.002811,0.188888888889
0.002812,0.2
0.002842,0.211111111111
0.002892,0.222222222222
0.002893,0.233333333333
0.002938,0.244444444444
0.00294,0.255555555556
0.002946,0.266666666667
0.002955,0.277777777778
0.002969,0.288888888889
0.002989,0.3
0.002998,0.311111111111
0.003109,0.322222222222
0.003142,0.333333333333
0.003167,0.344444444444
0.003179,0.355555555556
0.003182,0.366666666667
0.003185,0.377777777778
0.003206,0.388888888889
0.003227,0.4
0.003251,0.411111111111
0.003257,0.422222222222
0.003269,0.433333333333
0.003282,0.444444444444
0.003294,0.455555555556
0.003302,0.466666666667
0.003329,0.477777777778
0.003336,0.488888888889
0.003349,0.5
0.003382,0.511111111111
0.003392,0.522222222222
0.003401,0.533333333333
0.003406,0.544444444444
0.003413,0.555555555556
0.003433,0.577777777778
0.003449,0.588888888889
0.003464,0.6
0.003489,0.611111111111
0.003505,0.622222222222
0.003509,0.633333333333
0.003519,0.644444444444
0.003539,0.655555555556
0.003564,0.666666666667
0.003566,0.677777777778
0.003579,0.688888888889
0.003622,0.7
0.003627,0.711111111111
0.003635,0.722222222222
0.003649,0.733333333333
0.003661,0.744444444444
0.003668,0.755555555556
0.003678,0.766666666667
0.00368,0.777777777778
0.003793,0.788888888889
0.003823,0.8
0.003829,0.811111111111
0.003833,0.822222222222
0.003854,0.833333333333
0.003859,0.844444444444
0.003901,0.855555555556
0.003904,0.866666666667
0.003908,0.877777777778
0.003935,0.888888888889
0.00394,0.9
0.004036,0.911111111111
0.004165,0.922222222222
0.004254,0.933333333333
0.00428,0.944444444444
0.004362,0.955555555556
0.011507,0.966666666667
0.013875,0.977777777778
0.014459,0.988888888889
0.017343,1.0


==> figure/data/iam_lambda_attach.csv <==
name, min, med, max
us-east-1,10.7790601254,117.239879489,244.564171076
us-east-2,8.90109992027,107.3144484755,243.814117908
sa-east-1,10.7945160866,110.4589179755,247.222327232
us-west-1,9.85172605515,111.402758121,246.302610874
eu-central-1,11.2091481686,105.936605573,244.970338106
ap-south-1,12.633936882,115.469216347,247.837143898
ap-northeast-1,12.7529408932,179.2407864335,246.194376945
ca-central-1,11.4406278133,114.431415558,245.050033092
eu-west-1,9.66546201706,114.9475630525,245.237781048
ap-southeast-1,12.2095880508,165.94170844555,249.115190029

==> figure/data/iam_lambda_detach.csv <==
name, min, med, max
us-east-1,7.07745099068,112.694142103,243.851583004
us-east-2,13.90939188,114.453668118,244.942864895
us-west-1,11.9844880104,114.847595215,245.797814131
eu-central-1,9.35820508003,118.850520849,250.224848986
eu-west-1,14.8611900806,112.722938061,244.356775045
ap-southeast-1,9.51495409012,120.322715998,251.809871912
ca-central-1,6.1973400116,115.634926081,251.078342915
ap-south-1,11.1947870255,129.019999981,245.591361046
ap-northeast-1,11.0489618778,135.032682896,245.986435175
sa-east-1,10.4611389637,115.987864017,247.074345827

==> figure/data/iam_ser_attach.csv <==
name, med, min, max
S3,8.21645748615,0.406217098236,10.5238609314
DynamoDB,7.754044532775,0.315916061401,10.6859390736
CloudTrail,50.7284178734,0.176051139832,120.00353694

==> figure/data/iam_ser_detach.csv <==
name, med, min, max
S3,1.91411280632,0.191093206406,10.6437158585
DynamoDB,0.761863946915,0.16190290451,9.93983912468
CloudTrail,59.5660037994,0.207326889038,120.214929819

==> figure/data/lang_mem_vs_coldstart_norm.csv <==
name,med,min,max,std
python2.7-128,167.311767578,122.216064453,1344.59814453,126.651080211
python2.7-512,166.809082031,126.194091797,491.303222656,32.4156533688
python2.7-1024,166.337890625,124.416015625,1759.53027344,177.638617871
python2.7-1536,164.640869141,128.49609375,707.815917969,64.162362659
python3.6-128,243.302490234,186.815429688,2626.7565918,157.347321917
python3.6-1536,241.272949219,205.342773438,581.877929688,52.2563011988
nodejs4.3-128,261.99609375,183.714355469,60967.5539551,6114.31850284
nodejs4.3-1536,226.928955078,179.228027344,1308.51025391,92.0016012082
nodejs6.10-128,280.804931641,194.770019531,60904.5869141,3612.12020985
nodejs6.10-1536,249.150512695,198.271972656,1638.2902832,120.998909851
java8-128,974.249145508,788.041992188,2608.85913086,208.120578936
java8-1536,824.008666992,661.363037109,14719.8549805,1120.20062469

==> figure/data/lat_vs_mem_1024.csv <==
x,y
0,0.0
0.4301757813,0.00107296137339
0.4331054688,0.00214592274678
0.4340820313,0.00321888412017
0.4348144531,0.00429184549356
0.4350585938,0.00643776824034
0.4353027344,0.00751072961373
0.4360351563,0.00858369098712
0.4370117188,0.0118025751073
0.4379882813,0.0128755364807
0.4387207031,0.0139484978541
0.4389648438,0.0203862660944
0.4396972656,0.0214592274678
0.4401855469,0.0236051502146
0.4409179688,0.024678111588
0.4418945313,0.0268240343348
0.4421386719,0.0311158798283
0.4428710938,0.0354077253219
0.4431152344,0.0364806866953
0.4438476563,0.0386266094421
0.4440917969,0.0396995708155
0.4443359375,0.0407725321888
0.4448242188,0.0418454935622
0.4450683594,0.043991416309
0.4453125,0.0450643776824
0.4460449219,0.049356223176
0.4467773438,0.0515021459227
0.4470214844,0.0590128755365
0.447265625,0.0600858369099
0.4479980469,0.0665236051502
0.4487304688,0.068669527897
0.4489746094,0.0708154506438
0.44921875,0.0729613733906
0.4497070313,0.0740343347639
0.4499511719,0.0793991416309
0.4501953125,0.0826180257511
0.4506835938,0.0847639484979
0.4509277344,0.0901287553648
0.451171875,0.0954935622318
0.4516601563,0.0987124463519
0.4519042969,0.100858369099
0.4521484375,0.106223175966
0.4528808594,0.110515021459
0.453125,0.119098712446
0.4538574219,0.121244635193
0.4541015625,0.130901287554
0.4548339844,0.135193133047
0.455078125,0.141630901288
0.4553222656,0.143776824034
0.4558105469,0.144849785408
0.4560546875,0.148068669528
0.45703125,0.155579399142
0.4580078125,0.165236051502
0.4587402344,0.167381974249
0.458984375,0.178111587983
0.4597167969,0.179184549356
0.4599609375,0.187768240343
0.4602050781,0.192060085837
0.4609375,0.200643776824
0.4611816406,0.204935622318
0.4619140625,0.210300429185
0.4621582031,0.219957081545
0.462890625,0.225321888412
0.4631347656,0.231759656652
0.4638671875,0.238197424893
0.4641113281,0.241416309013
0.46484375,0.247854077253
0.4650878906,0.252145922747
0.4653320313,0.25321888412
0.4658203125,0.257510729614
0.4660644531,0.261802575107
0.4663085938,0.263948497854
0.4670410156,0.271459227468
0.4677734375,0.272532188841
0.4680175781,0.287553648069
0.4689941406,0.293991416309
0.4692382813,0.297210300429
0.4697265625,0.298283261803
0.4699707031,0.305793991416
0.4702148438,0.311158798283
0.470703125,0.314377682403
0.4709472656,0.31974248927
0.4711914063,0.322961373391
0.4719238281,0.328326180258
0.4721679688,0.334763948498
0.4729003906,0.340128755365
0.4731445313,0.343347639485
0.4738769531,0.348712446352
0.4741210938,0.353004291845
0.4743652344,0.354077253219
0.4748535156,0.360515021459
0.4750976563,0.363733905579
0.4753417969,0.364806866953
0.4758300781,0.37017167382
0.4760742188,0.37339055794
0.4768066406,0.375536480687
0.4770507813,0.386266094421
0.4772949219,0.387339055794
0.4780273438,0.399141630901
0.4790039063,0.409871244635
0.4792480469,0.410944206009
0.4797363281,0.415236051502
0.4799804688,0.419527896996
0.4802246094,0.423819742489
0.4807128906,0.429184549356
0.4809570313,0.43347639485
0.4812011719,0.437768240343
0.4819335938,0.444206008584
0.4821777344,0.449570815451
0.4826660156,0.451716738197
0.4829101563,0.454935622318
0.4831542969,0.457081545064
0.4838867188,0.465665236052
0.4841308594,0.474248927039
0.4848632813,0.478540772532
0.4851074219,0.480686695279
0.4853515625,0.481759656652
0.4858398438,0.483905579399
0.4860839844,0.486051502146
0.486328125,0.487124463519
0.4868164063,0.492489270386
0.4870605469,0.498927038627
0.4873046875,0.5
0.4877929688,0.501072961373
0.4880371094,0.508583690987
0.4890136719,0.511802575107
0.4899902344,0.520386266094
0.490234375,0.522532188841
0.4909667969,0.526824034335
0.4912109375,0.528969957082
0.4919433594,0.530042918455
0.4921875,0.532188841202
0.4929199219,0.536480686695
0.4931640625,0.540772532189
0.4936523438,0.541845493562
0.4938964844,0.542918454936
0.494140625,0.546137339056
0.4948730469,0.548283261803
0.4951171875,0.551502145923
0.4953613281,0.552575107296
0.4958496094,0.554721030043
0.49609375,0.55686695279
0.4963378906,0.559012875536
0.4968261719,0.562231759657
0.4970703125,0.565450643777
0.4978027344,0.56652360515
0.498046875,0.567596566524
0.4987792969,0.56974248927
0.4990234375,0.577253218884
0.4997558594,0.578326180258
0.5,0.583690987124
0.5002441406,0.584763948498
0.5012207031,0.586909871245
0.5017089844,0.590128755365
0.501953125,0.596566523605
0.5021972656,0.598712446352
0.5029296875,0.599785407725
0.5031738281,0.606223175966
0.50390625,0.607296137339
0.5041503906,0.612660944206
0.5048828125,0.614806866953
0.5051269531,0.621244635193
0.505859375,0.625536480687
0.5061035156,0.62660944206
0.5068359375,0.627682403433
0.5070800781,0.631974248927
0.5073242188,0.6330472103
0.5078125,0.636266094421
0.5080566406,0.637339055794
0.5090332031,0.642703862661
0.5100097656,0.648068669528
0.5109863281,0.657725321888
0.5112304688,0.659871244635
0.51171875,0.660944206009
0.5119628906,0.662017167382
0.5122070313,0.663090128755
0.5126953125,0.664163090129
0.5129394531,0.668454935622
0.5131835938,0.669527896996
0.5139160156,0.673819742489
0.5141601563,0.675965665236
0.5148925781,0.68347639485
0.5153808594,0.684549356223
0.5158691406,0.685622317597
0.5161132813,0.688841201717
0.5163574219,0.68991416309
0.5168457031,0.690987124464
0.5170898438,0.694206008584
0.5178222656,0.695278969957
0.5180664063,0.700643776824
0.5190429688,0.703862660944
0.5200195313,0.708154506438
0.5202636719,0.709227467811
0.5207519531,0.710300429185
0.5209960938,0.712446351931
0.5212402344,0.714592274678
0.5219726563,0.717811158798
0.5227050781,0.719957081545
0.5239257813,0.724248927039
0.5241699219,0.725321888412
0.5251464844,0.728540772532
0.5258789063,0.730686695279
0.5268554688,0.732832618026
0.5270996094,0.733905579399
0.5278320313,0.736051502146
0.5280761719,0.737124463519
0.5288085938,0.738197424893
0.5290527344,0.739270386266
0.5300292969,0.740343347639
0.5307617188,0.741416309013
0.5310058594,0.742489270386
0.5319824219,0.74356223176
0.5322265625,0.744635193133
0.5327148438,0.745708154506
0.5336914063,0.74678111588
0.5339355469,0.748927038627
0.5341796875,0.751072961373
0.5349121094,0.75321888412
0.53515625,0.754291845494
0.5358886719,0.755364806867
0.5361328125,0.75643776824
0.5368652344,0.758583690987
0.537109375,0.759656652361
0.5380859375,0.761802575107
0.5388183594,0.762875536481
0.5397949219,0.765021459227
0.541015625,0.766094420601
0.5417480469,0.767167381974
0.5419921875,0.770386266094
0.54296875,0.772532188841
0.5437011719,0.773605150215
0.5441894531,0.774678111588
0.544921875,0.775751072961
0.5451660156,0.776824034335
0.5458984375,0.778969957082
0.5461425781,0.780042918455
0.5471191406,0.781115879828
0.5480957031,0.783261802575
0.548828125,0.784334763948
0.5512695313,0.785407725322
0.5520019531,0.787553648069
0.552734375,0.789699570815
0.5529785156,0.791845493562
0.5532226563,0.792918454936
0.5539550781,0.793991416309
0.5549316406,0.795064377682
0.5551757813,0.796137339056
0.5559082031,0.797210300429
0.5568847656,0.799356223176
0.5571289063,0.800429184549
0.5578613281,0.801502145923
0.5588378906,0.80364806867
0.5590820313,0.804721030043
0.5620117188,0.805793991416
0.5622558594,0.80686695279
0.5639648438,0.809012875536
0.5646972656,0.81008583691
0.5659179688,0.814377682403
0.5671386719,0.815450643777
0.5678710938,0.81652360515
0.5681152344,0.818669527897
0.5690917969,0.81974248927
0.5700683594,0.820815450644
0.5720214844,0.822961373391
0.5729980469,0.824034334764
0.57421875,0.825107296137
0.5747070313,0.826180257511
0.5749511719,0.828326180258
0.5751953125,0.829399141631
0.5769042969,0.830472103004
0.5771484375,0.831545064378
0.5791015625,0.833690987124
0.580078125,0.835836909871
0.5808105469,0.836909871245
0.5810546875,0.837982832618
0.583984375,0.840128755365
0.5856933594,0.841201716738
0.5869140625,0.842274678112
0.587890625,0.843347639485
0.5881347656,0.844420600858
0.5910644531,0.846566523605
0.5939941406,0.847639484979
0.5942382813,0.848712446352
0.5949707031,0.849785407725
0.5998535156,0.850858369099
0.6010742188,0.851931330472
0.6020507813,0.853004291845
0.6037597656,0.854077253219
0.6049804688,0.857296137339
0.6059570313,0.858369098712
0.6088867188,0.859442060086
0.6091308594,0.860515021459
0.6098632813,0.861587982833
0.6101074219,0.862660944206
0.6140136719,0.863733905579
0.6142578125,0.864806866953
0.6179199219,0.865879828326
0.6188964844,0.8669527897
0.6220703125,0.868025751073
0.6252441406,0.869098712446
0.62890625,0.87017167382
0.634765625,0.871244635193
0.6352539063,0.872317596567
0.6469726563,0.87339055794
0.6489257813,0.874463519313
0.6557617188,0.875536480687
0.666015625,0.87660944206
0.6708984375,0.877682403433
0.6760253906,0.878755364807
0.6770019531,0.87982832618
0.6818847656,0.880901287554
0.6872558594,0.881974248927
0.6889648438,0.8830472103
0.6901855469,0.884120171674
0.6962890625,0.885193133047
0.6989746094,0.887339055794
0.7019042969,0.888412017167
0.703125,0.889484978541
0.7038574219,0.890557939914
0.70703125,0.891630901288
0.708984375,0.893776824034
0.7097167969,0.894849785408
0.7099609375,0.896995708155
0.7109375,0.898068669528
0.7121582031,0.899141630901
0.712890625,0.901287553648
0.7131347656,0.902360515021
0.7141113281,0.903433476395
0.7158203125,0.904506437768
0.7177734375,0.905579399142
0.7202148438,0.906652360515
0.7209472656,0.907725321888
0.7229003906,0.909871244635
0.7231445313,0.910944206009
0.7238769531,0.912017167382
0.7241210938,0.914163090129
0.7250976563,0.915236051502
0.7260742188,0.917381974249
0.7268066406,0.919527896996
0.7280273438,0.920600858369
0.7290039063,0.921673819742
0.7299804688,0.922746781116
0.7312011719,0.923819742489
0.7331542969,0.924892703863
0.7341308594,0.925965665236
0.7351074219,0.927038626609
0.7358398438,0.928111587983
0.7368164063,0.929184549356
0.7370605469,0.93025751073
0.7380371094,0.931330472103
0.7390136719,0.932403433476
0.7399902344,0.93347639485
0.740234375,0.934549356223
0.7419433594,0.937768240343
0.7448730469,0.93991416309
0.7451171875,0.940987124464
0.74609375,0.942060085837
0.7468261719,0.94313304721
0.7473144531,0.944206008584
0.75,0.945278969957
0.7502441406,0.94635193133
0.7509765625,0.948497854077
0.7521972656,0.949570815451
0.7529296875,0.951716738197
0.75390625,0.952789699571
0.7548828125,0.953862660944
0.7587890625,0.956008583691
0.7590332031,0.957081545064
0.7600097656,0.958154506438
0.7609863281,0.960300429185
0.7719726563,0.962446351931
0.7729492188,0.963519313305
0.7788085938,0.964592274678
0.7790527344,0.965665236052
0.7802734375,0.966738197425
0.7893066406,0.967811158798
0.791015625,0.968884120172
0.79296875,0.969957081545
0.7939453125,0.971030042918
0.7941894531,0.972103004292
0.8029785156,0.973175965665
0.8229980469,0.974248927039
0.8239746094,0.975321888412
1.322998047,0.976394849785
2.33203125,0.977467811159
3.214111328,0.978540772532
3.933837891,0.979613733906
4.669921875,0.980686695279
4.799072266,0.981759656652
6.181884766,0.982832618026
6.885253906,0.983905579399
7.248046875,0.984978540773
7.314941406,0.986051502146
7.488769531,0.987124463519
7.896728516,0.988197424893
7.946044922,0.989270386266
8.104003906,0.990343347639
8.264892578,0.991416309013
8.368896484,0.992489270386
8.458251953,0.99356223176
8.601074219,0.994635193133
9.136230469,0.995708154506
9.230957031,0.99678111588
10.84887695,1.0

==> figure/data/lat_vs_mem_128.csv <==
x,y
0,0.0
0.4111328125,0.000969932104753
0.4448242188,0.00193986420951
0.4458007813,0.00290979631426
0.4509277344,0.00387972841901
0.4538574219,0.00484966052376
0.4541015625,0.00581959262852
0.4558105469,0.00678952473327
0.4560546875,0.00775945683802
0.45703125,0.00872938894277
0.4606933594,0.00969932104753
0.4609375,0.0106692531523
0.4621582031,0.011639185257
0.462890625,0.0126091173618
0.4638671875,0.015518913676
0.4641113281,0.0164888457808
0.4650878906,0.0174587778855
0.4672851563,0.0184287099903
0.4680175781,0.0193986420951
0.4689941406,0.0242483026188
0.4702148438,0.0252182347236
0.4731445313,0.0261881668283
0.4738769531,0.0281280310378
0.4741210938,0.0290979631426
0.4748535156,0.0329776915616
0.4760742188,0.0349175557711
0.4770507813,0.0368574199806
0.4780273438,0.0378273520854
0.4790039063,0.0387972841901
0.4797363281,0.0397672162949
0.4802246094,0.0407371483996
0.4807128906,0.0417070805044
0.4809570313,0.0446168768186
0.4816894531,0.0465567410281
0.4821777344,0.0484966052376
0.4829101563,0.0504364694471
0.4831542969,0.0514064015519
0.4838867188,0.0523763336566
0.4841308594,0.0543161978661
0.4848632813,0.0552861299709
0.4851074219,0.0572259941804
0.4853515625,0.0581959262852
0.4858398438,0.0591658583899
0.4860839844,0.0620756547042
0.4868164063,0.0630455868089
0.4870605469,0.0649854510184
0.4877929688,0.0659553831232
0.4880371094,0.0669253152279
0.4890136719,0.0698351115422
0.4899902344,0.0708050436469
0.490234375,0.0717749757517
0.4909667969,0.074684772066
0.4912109375,0.0756547041707
0.4916992188,0.0766246362755
0.4919433594,0.0795344325897
0.4929199219,0.0814742967992
0.4931640625,0.0834141610087
0.494140625,0.0843840931135
0.4948730469,0.0872938894277
0.4951171875,0.0882638215325
0.4958496094,0.0911736178468
0.49609375,0.0931134820563
0.4968261719,0.094083414161
0.4970703125,0.0969932104753
0.498046875,0.0999030067895
0.4987792969,0.100872938894
0.4990234375,0.103782735209
0.5,0.105722599418
0.5002441406,0.106692531523
0.5009765625,0.109602327837
0.5017089844,0.110572259942
0.501953125,0.111542192047
0.5021972656,0.113482056256
0.5029296875,0.114451988361
0.50390625,0.115421920466
0.5041503906,0.11833171678
0.5048828125,0.119301648885
0.505859375,0.120271580989
0.5061035156,0.122211445199
0.5070800781,0.123181377304
0.5078125,0.124151309408
0.5080566406,0.125121241513
0.5090332031,0.128031037827
0.5100097656,0.129000969932
0.5109863281,0.134820562561
0.5112304688,0.13676042677
0.5119628906,0.13870029098
0.5129394531,0.139670223084
0.5139160156,0.140640155189
0.5141601563,0.141610087294
0.5148925781,0.143549951503
0.5161132813,0.144519883608
0.5168457031,0.145489815713
0.5178222656,0.147429679922
0.5180664063,0.148399612027
0.5187988281,0.149369544132
0.5190429688,0.152279340446
0.5209960938,0.154219204656
0.5241699219,0.156159068865
0.5249023438,0.159068865179
0.5251464844,0.160038797284
0.5258789063,0.163918525703
0.5270996094,0.165858389913
0.5290527344,0.166828322017
0.5300292969,0.168768186227
0.53125,0.170708050436
0.5317382813,0.171677982541
0.5319824219,0.173617846751
0.5341796875,0.174587778855
0.5358886719,0.17555771096
0.5368652344,0.176527643065
0.537109375,0.17749757517
0.5378417969,0.178467507274
0.5383300781,0.179437439379
0.5390625,0.182347235694
0.5400390625,0.183317167798
0.5441894531,0.184287099903
0.544921875,0.186226964113
0.5458984375,0.187196896217
0.5471191406,0.188166828322
0.5478515625,0.189136760427
0.548828125,0.190106692532
0.5498046875,0.191076624636
0.5500488281,0.193986420951
0.5510253906,0.19592628516
0.5517578125,0.196896217265
0.5520019531,0.198836081474
0.5529785156,0.199806013579
0.5537109375,0.200775945684
0.5568847656,0.201745877789
0.5590820313,0.202715809893
0.5598144531,0.203685741998
0.5600585938,0.205625606208
0.5610351563,0.207565470417
0.5642089844,0.208535402522
0.5668945313,0.209505334627
0.5681152344,0.210475266731
0.5698242188,0.211445198836
0.5700683594,0.212415130941
0.5710449219,0.21435499515
0.5720214844,0.215324927255
0.5727539063,0.217264791465
0.5732421875,0.218234723569
0.57421875,0.219204655674
0.5759277344,0.220174587779
0.5771484375,0.221144519884
0.5778808594,0.222114451988
0.5788574219,0.223084384093
0.5791015625,0.225994180407
0.5798339844,0.226964112512
0.580078125,0.227934044617
0.5810546875,0.229873908826
0.58203125,0.230843840931
0.5827636719,0.231813773036
0.5832519531,0.232783705141
0.5852050781,0.23472356935
0.5859375,0.235693501455
0.587890625,0.23666343356
0.5888671875,0.237633365664
0.5891113281,0.239573229874
0.58984375,0.241513094083
0.5900878906,0.243452958293
0.5908203125,0.244422890398
0.5910644531,0.245392822502
0.591796875,0.246362754607
0.5920410156,0.247332686712
0.5930175781,0.248302618817
0.5939941406,0.249272550921
0.5942382813,0.250242483026
0.5947265625,0.251212415131
0.5971679688,0.252182347236
0.6010742188,0.25315227934
0.6042480469,0.254122211445
0.6049804688,0.25509214355
0.6069335938,0.256062075655
0.6071777344,0.257032007759
0.6079101563,0.260911736178
0.6088867188,0.261881668283
0.6120605469,0.262851600388
0.6137695313,0.263821532493
0.6149902344,0.264791464597
0.6166992188,0.265761396702
0.6188964844,0.267701260912
0.619140625,0.268671193016
0.6198730469,0.269641125121
0.6201171875,0.270611057226
0.6208496094,0.271580989331
0.6218261719,0.27352085354
0.625,0.274490785645
0.6259765625,0.27546071775
0.62890625,0.276430649855
0.6320800781,0.277400581959
0.6337890625,0.278370514064
0.6342773438,0.279340446169
0.634765625,0.280310378274
0.6350097656,0.281280310378
0.6352539063,0.282250242483
0.6362304688,0.283220174588
0.6379394531,0.284190106693
0.6391601563,0.285160038797
0.6401367188,0.286129970902
0.6450195313,0.287099903007
0.6462402344,0.288069835112
0.6472167969,0.289039767216
0.6491699219,0.290009699321
0.6530761719,0.290979631426
0.6540527344,0.291949563531
0.6547851563,0.292919495635
0.6550292969,0.294859359845
0.6579589844,0.297769156159
0.6589355469,0.298739088264
0.6608886719,0.299709020369
0.6630859375,0.300678952473
0.6647949219,0.301648884578
0.6672363281,0.303588748788
0.671875,0.304558680892
0.673828125,0.305528612997
0.6748046875,0.307468477207
0.6789550781,0.308438409311
0.6809082031,0.309408341416
0.6860351563,0.310378273521
0.6872558594,0.311348205626
0.6879882813,0.31231813773
0.6931152344,0.313288069835
0.6950683594,0.315227934045
0.6960449219,0.316197866149
0.6967773438,0.317167798254
0.6999511719,0.318137730359
0.7019042969,0.319107662464
0.705078125,0.320077594568
0.7067871094,0.321047526673
0.708984375,0.322017458778
0.712890625,0.322987390883
0.716796875,0.323957322987
0.7177734375,0.324927255092
0.7209472656,0.327837051406
0.7312011719,0.328806983511
0.7319335938,0.329776915616
0.7331542969,0.330746847721
0.7451171875,0.331716779825
0.7468261719,0.33268671193
0.7529296875,0.333656644035
0.7648925781,0.33462657614
0.7668457031,0.335596508244
0.7687988281,0.336566440349
0.7690429688,0.337536372454
0.7692871094,0.338506304559
0.7758789063,0.339476236663
0.7761230469,0.340446168768
0.7941894531,0.341416100873
0.7971191406,0.342386032978
0.833984375,0.344325897187
0.8461914063,0.345295829292
0.9028320313,0.346265761397
0.9069824219,0.347235693501
1.340087891,0.348205625606
15.56298828,0.349175557711
17.48901367,0.350145489816
17.68212891,0.35111542192
17.70800781,0.352085354025
17.71411133,0.35305528613
17.72802734,0.354025218235
17.78930664,0.354995150339
17.82983398,0.355965082444
17.85595703,0.356935014549
17.88989258,0.357904946654
17.91210938,0.358874878758
17.91699219,0.359844810863
17.92089844,0.360814742968
17.92504883,0.361784675073
17.97583008,0.362754607177
17.99487305,0.363724539282
18.01098633,0.364694471387
18.06396484,0.365664403492
18.10595703,0.366634335597
18.12915039,0.367604267701
18.13696289,0.368574199806
18.14892578,0.369544131911
18.1730957,0.370514064016
18.22314453,0.37148399612
18.24804688,0.372453928225
18.25195313,0.37342386033
18.25610352,0.374393792435
18.25708008,0.375363724539
18.26000977,0.376333656644
18.26416016,0.377303588749
18.2746582,0.378273520854
18.27514648,0.379243452958
18.28295898,0.380213385063
18.28393555,0.381183317168
18.29614258,0.382153249273
18.30908203,0.383123181377
18.31201172,0.384093113482
18.31396484,0.385063045587
18.3190918,0.386032977692
18.31982422,0.387002909796
18.32104492,0.387972841901
18.32592773,0.388942774006
18.32983398,0.389912706111
18.33911133,0.390882638215
18.34204102,0.39185257032
18.34301758,0.392822502425
18.34985352,0.39379243453
18.38110352,0.394762366634
18.38476563,0.395732298739
18.39477539,0.396702230844
18.39575195,0.397672162949
18.39697266,0.399612027158
18.40087891,0.400581959263
18.40820313,0.401551891368
18.4140625,0.402521823472
18.42211914,0.403491755577
18.42602539,0.404461687682
18.42871094,0.405431619787
18.43579102,0.406401551891
18.44287109,0.407371483996
18.45092773,0.408341416101
18.45507813,0.409311348206
18.4609375,0.41028128031
18.46411133,0.411251212415
18.47094727,0.41222114452
18.47875977,0.413191076625
18.47900391,0.414161008729
18.47924805,0.417070805044
18.47973633,0.418040737148
18.48095703,0.419980601358
18.48291016,0.420950533463
18.49291992,0.421920465567
18.49584961,0.422890397672
18.49707031,0.423860329777
18.49926758,0.424830261882
18.50292969,0.425800193986
18.50317383,0.426770126091
18.50390625,0.427740058196
18.52026367,0.428709990301
18.52197266,0.429679922405
18.5222168,0.43064985451
18.5300293,0.431619786615
18.53125,0.43258971872
18.53417969,0.433559650824
18.54003906,0.434529582929
18.55102539,0.435499515034
18.55493164,0.436469447139
18.57104492,0.437439379243
18.57495117,0.438409311348
18.58398438,0.439379243453
18.59008789,0.440349175558
18.60205078,0.441319107662
18.60595703,0.442289039767
18.60791016,0.443258971872
18.60913086,0.444228903977
18.61303711,0.445198836081
18.61401367,0.446168768186
18.62890625,0.447138700291
18.62915039,0.4490785645
18.63208008,0.45101842871
18.6340332,0.451988360815
18.63500977,0.452958292919
18.63525391,0.453928225024
18.63989258,0.454898157129
18.64868164,0.455868089234
18.64990234,0.456838021339
18.65087891,0.457807953443
18.65698242,0.458777885548
18.66503906,0.459747817653
18.66918945,0.460717749758
18.66992188,0.461687681862
18.67578125,0.462657613967
18.67773438,0.463627546072
18.68701172,0.464597478177
18.68774414,0.465567410281
18.69482422,0.466537342386
18.69702148,0.467507274491
18.70776367,0.468477206596
18.70800781,0.4694471387
18.70922852,0.470417070805
18.71191406,0.47138700291
18.71386719,0.472356935015
18.72119141,0.473326867119
18.72192383,0.474296799224
18.72314453,0.475266731329
18.72436523,0.476236663434
18.72485352,0.477206595538
18.73217773,0.478176527643
18.73486328,0.479146459748
18.73608398,0.481086323957
18.73706055,0.482056256062
18.73974609,0.483026188167
18.74316406,0.483996120272
18.74389648,0.484966052376
18.74511719,0.485935984481
18.74536133,0.486905916586
18.7487793,0.487875848691
18.75,0.488845780795
18.76000977,0.4898157129
18.76416016,0.490785645005
18.7668457,0.49175557711
18.77612305,0.492725509214
18.78100586,0.493695441319
18.78198242,0.494665373424
18.78271484,0.495635305529
18.78295898,0.496605237633
18.78588867,0.497575169738
18.78808594,0.498545101843
18.79785156,0.499515033948
18.7980957,0.500484966052
18.79907227,0.502424830262
18.8059082,0.503394762367
18.81103516,0.504364694471
18.81323242,0.505334626576
18.81518555,0.506304558681
18.8190918,0.507274490786
18.82006836,0.50824442289
18.82275391,0.509214354995
18.82910156,0.511154219205
18.83300781,0.512124151309
18.84301758,0.513094083414
18.84375,0.514064015519
18.84619141,0.516003879728
18.85888672,0.516973811833
18.86206055,0.517943743938
18.86303711,0.518913676043
18.86474609,0.519883608147
18.87915039,0.520853540252
18.88012695,0.521823472357
18.88085938,0.522793404462
18.90112305,0.523763336566
18.9050293,0.524733268671
18.90576172,0.525703200776
18.91992188,0.526673132881
18.92504883,0.527643064985
18.9309082,0.52861299709
18.93383789,0.529582929195
18.93579102,0.5305528613
18.93798828,0.532492725509
18.94482422,0.533462657614
18.95678711,0.534432589719
18.96777344,0.536372453928
18.97924805,0.537342386033
18.98803711,0.538312318138
18.98876953,0.539282250242
19.00976563,0.540252182347
19.01806641,0.541222114452
19.01904297,0.542192046557
19.02514648,0.543161978661
19.04882813,0.544131910766
19.04980469,0.545101842871
19.06494141,0.546071774976
19.0859375,0.547041707081
19.08911133,0.548011639185
19.15087891,0.54898157129
19.16186523,0.549951503395
19.18408203,0.5509214355
19.20117188,0.551891367604
19.20507813,0.552861299709
19.21386719,0.553831231814
19.2878418,0.554801163919
19.33203125,0.555771096023
19.36376953,0.556741028128
19.6472168,0.557710960233
19.67285156,0.558680892338
19.71972656,0.559650824442
19.72875977,0.560620756547
19.76391602,0.561590688652
19.76708984,0.562560620757
19.77294922,0.563530552861
19.77807617,0.564500484966
19.78613281,0.565470417071
19.80200195,0.566440349176
19.82373047,0.56741028128
19.83422852,0.568380213385
19.83496094,0.56935014549
19.84326172,0.570320077595
19.85107422,0.571290009699
19.85205078,0.572259941804
19.85375977,0.573229873909
19.85595703,0.576139670223
19.86181641,0.577109602328
19.86499023,0.578079534433
19.86523438,0.579049466537
19.8659668,0.580019398642
19.86791992,0.580989330747
19.86889648,0.581959262852
19.86914063,0.582929194956
19.87402344,0.583899127061
19.87792969,0.584869059166
19.88598633,0.586808923375
19.90185547,0.58777885548
19.90600586,0.588748787585
19.90991211,0.58971871969
19.91210938,0.590688651794
19.92700195,0.591658583899
19.93017578,0.592628516004
19.93188477,0.593598448109
19.93286133,0.594568380213
19.93603516,0.595538312318
19.93798828,0.596508244423
19.93896484,0.597478176528
19.9440918,0.598448108632
19.94506836,0.599418040737
19.94799805,0.600387972842
19.95019531,0.601357904947
19.95800781,0.602327837051
19.9621582,0.603297769156
19.96679688,0.604267701261
19.97387695,0.605237633366
19.97705078,0.60620756547
19.97998047,0.607177497575
19.98095703,0.610087293889
19.98120117,0.611057225994
19.98193359,0.612027158099
19.98608398,0.612997090204
19.99121094,0.613967022308
19.99487305,0.614936954413
20.0,0.615906886518
20.00292969,0.616876818623
20.00512695,0.617846750727
20.0090332,0.618816682832
20.01098633,0.619786614937
20.01489258,0.620756547042
20.01782227,0.621726479146
20.02001953,0.622696411251
20.02099609,0.623666343356
20.02197266,0.624636275461
20.02587891,0.625606207565
20.02709961,0.62657613967
20.03076172,0.627546071775
20.03198242,0.62851600388
20.03393555,0.629485935984
20.03515625,0.630455868089
20.03588867,0.631425800194
20.03808594,0.632395732299
20.03881836,0.633365664403
20.0390625,0.634335596508
20.04223633,0.635305528613
20.04296875,0.636275460718
20.04321289,0.637245392823
20.04614258,0.638215324927
20.04785156,0.639185257032
20.04907227,0.640155189137
20.05200195,0.641125121242
20.05297852,0.642095053346
20.05688477,0.643064985451
20.06591797,0.644034917556
20.06689453,0.645004849661
20.06884766,0.645974781765
20.078125,0.64694471387
20.07885742,0.647914645975
20.07910156,0.64888457808
20.08300781,0.649854510184
20.08422852,0.650824442289
20.08691406,0.652764306499
20.09082031,0.653734238603
20.09594727,0.654704170708
20.09692383,0.655674102813
20.09716797,0.656644034918
20.09985352,0.657613967022
20.10083008,0.658583899127
20.10107422,0.660523763337
20.10498047,0.661493695441
20.10693359,0.662463627546
20.10791016,0.663433559651
20.10888672,0.664403491756
20.10913086,0.66537342386
20.10986328,0.666343355965
20.11010742,0.669253152279
20.11401367,0.670223084384
20.11499023,0.671193016489
20.1171875,0.672162948594
20.11987305,0.673132880698
20.12011719,0.675072744908
20.12084961,0.676042677013
20.12109375,0.677012609117
20.12207031,0.678952473327
20.12402344,0.679922405432
20.125,0.680892337536
20.13525391,0.681862269641
20.13891602,0.683802133851
20.14013672,0.684772065955
20.14086914,0.68574199806
20.1418457,0.686711930165
20.14404297,0.68768186227
20.14624023,0.688651794374
20.14697266,0.689621726479
20.14819336,0.690591658584
20.14916992,0.691561590689
20.14990234,0.692531522793
20.15185547,0.694471387003
20.15209961,0.695441319108
20.15283203,0.696411251212
20.15307617,0.697381183317
20.15625,0.698351115422
20.16186523,0.699321047527
20.16308594,0.700290979631
20.16381836,0.701260911736
20.1640625,0.702230843841
20.16894531,0.703200775946
20.16992188,0.705140640155
20.17089844,0.707080504365
20.17382813,0.708050436469
20.17407227,0.709990300679
20.17504883,0.710960232784
20.17700195,0.714839961203
20.17895508,0.716779825412
20.17919922,0.717749757517
20.17993164,0.718719689622
20.18017578,0.719689621726
20.1809082,0.720659553831
20.18188477,0.721629485936
20.18286133,0.722599418041
20.18603516,0.72453928225
20.18798828,0.725509214355
20.18823242,0.72647914646
20.18994141,0.728419010669
20.19091797,0.729388942774
20.19189453,0.730358874879
20.1940918,0.731328806984
20.19580078,0.732298739088
20.19775391,0.733268671193
20.19799805,0.734238603298
20.19873047,0.735208535403
20.20092773,0.737148399612
20.20288086,0.739088263822
20.203125,0.740058195926
20.20483398,0.741028128031
20.20605469,0.741998060136
20.20825195,0.742967992241
20.20898438,0.743937924345
20.2109375,0.74490785645
20.21191406,0.745877788555
20.21313477,0.74684772066
20.21411133,0.747817652764
20.21508789,0.748787584869
20.21582031,0.749757516974
20.21679688,0.750727449079
20.22314453,0.751697381183
20.22705078,0.752667313288
20.22827148,0.753637245393
20.23022461,0.754607177498
20.23486328,0.755577109602
20.23706055,0.756547041707
20.23828125,0.757516973812
20.24291992,0.758486905917
20.24511719,0.759456838021
20.24609375,0.760426770126
20.24829102,0.761396702231
20.25,0.762366634336
20.25512695,0.76333656644
20.25708008,0.764306498545
20.2578125,0.766246362755
20.26098633,0.767216294859
20.26196289,0.768186226964
20.26220703,0.769156159069
20.2668457,0.770126091174
20.27416992,0.771096023278
20.27612305,0.773035887488
20.27880859,0.774005819593
20.28027344,0.774975751697
20.28125,0.775945683802
20.28393555,0.776915615907
20.28613281,0.777885548012
20.2980957,0.779825412221
20.30395508,0.781765276431
20.30786133,0.78370514064
20.30810547,0.784675072745
20.30908203,0.78564500485
20.30981445,0.786614936954
20.31103516,0.787584869059
20.31225586,0.788554801164
20.31396484,0.789524733269
20.31811523,0.790494665373
20.32299805,0.791464597478
20.32910156,0.792434529583
20.33081055,0.793404461688
20.33666992,0.794374393792
20.35083008,0.795344325897
20.36083984,0.796314258002
20.37304688,0.797284190107
20.37597656,0.798254122211
20.37695313,0.799224054316
20.38085938,0.800193986421
20.39794922,0.801163918526
20.40307617,0.803103782735
20.40600586,0.80407371484
20.40698242,0.805043646945
20.4128418,0.806013579049
20.41796875,0.806983511154
20.42211914,0.807953443259
20.4230957,0.808923375364
20.4440918,0.809893307468
20.45898438,0.810863239573
20.48510742,0.811833171678
20.51074219,0.812803103783
20.55615234,0.813773035887
20.56005859,0.814742967992
20.58886719,0.815712900097
20.64990234,0.816682832202
20.70288086,0.817652764306
21.79907227,0.818622696411
24.02490234,0.819592628516
35.97998047,0.820562560621
36.09204102,0.821532492726
36.12890625,0.82250242483
36.19897461,0.823472356935
36.25292969,0.82444228904
36.81005859,0.825412221145
36.92504883,0.826382153249
37.05004883,0.827352085354
37.11206055,0.828322017459
37.4128418,0.829291949564
37.42382813,0.830261881668
37.44604492,0.831231813773
37.51904297,0.832201745878
37.53393555,0.833171677983
37.5769043,0.834141610087
37.58398438,0.835111542192
37.62011719,0.836081474297
37.67382813,0.837051406402
37.6940918,0.838021338506
37.73217773,0.838991270611
37.82006836,0.839961202716
37.83203125,0.840931134821
37.83300781,0.841901066925
37.84594727,0.84287099903
37.84887695,0.843840931135
37.86401367,0.84481086324
37.89501953,0.845780795344
37.92114258,0.846750727449
37.92919922,0.847720659554
37.93725586,0.848690591659
37.97387695,0.849660523763
37.97412109,0.850630455868
38.02001953,0.851600387973
38.05664063,0.852570320078
38.06298828,0.853540252182
38.08618164,0.854510184287
38.1159668,0.855480116392
38.20898438,0.856450048497
38.23095703,0.857419980601
38.23291016,0.858389912706
38.23681641,0.859359844811
38.23901367,0.860329776916
38.30908203,0.86129970902
38.32275391,0.862269641125
38.3527832,0.86323957323
38.38012695,0.864209505335
38.42724609,0.865179437439
38.44995117,0.866149369544
38.50976563,0.867119301649
38.52490234,0.868089233754
38.6340332,0.869059165858
38.71411133,0.870029097963
38.71704102,0.870999030068
39.67211914,0.871968962173
39.71289063,0.872938894277
39.71411133,0.873908826382
39.72485352,0.874878758487
39.75878906,0.875848690592
39.80395508,0.876818622696
39.80419922,0.877788554801
39.81616211,0.878758486906
39.8269043,0.879728419011
39.84399414,0.880698351115
39.84790039,0.88166828322
39.85083008,0.882638215325
39.85913086,0.88360814743
39.86499023,0.884578079534
39.87011719,0.885548011639
39.87304688,0.886517943744
39.88793945,0.887487875849
39.89086914,0.888457807953
39.89794922,0.889427740058
39.90185547,0.890397672163
39.91992188,0.891367604268
39.92211914,0.892337536372
39.92797852,0.893307468477
39.94018555,0.894277400582
39.94213867,0.895247332687
39.953125,0.896217264791
39.9609375,0.897187196896
39.96411133,0.898157129001
39.96899414,0.899127061106
39.97387695,0.90009699321
39.97802734,0.901066925315
39.97998047,0.90203685742
39.98803711,0.903006789525
39.99414063,0.904946653734
39.99902344,0.905916585839
40.00415039,0.906886517944
40.01000977,0.907856450048
40.01489258,0.908826382153
40.03417969,0.909796314258
40.04003906,0.911736178468
40.04101563,0.912706110572
40.04223633,0.913676042677
40.05297852,0.914645974782
40.08105469,0.915615906887
40.0847168,0.916585838991
40.08789063,0.917555771096
40.08813477,0.918525703201
40.1027832,0.919495635306
40.12182617,0.92046556741
40.12207031,0.921435499515
40.12402344,0.92240543162
40.125,0.923375363725
40.12524414,0.924345295829
40.12792969,0.926285160039
40.13208008,0.927255092144
40.13500977,0.928225024248
40.14282227,0.929194956353
40.14697266,0.930164888458
40.1472168,0.931134820563
40.1550293,0.933074684772
40.15698242,0.935014548982
40.16699219,0.935984481086
40.16894531,0.936954413191
40.19995117,0.937924345296
40.20898438,0.938894277401
40.21704102,0.939864209505
40.21801758,0.941804073715
40.22094727,0.94277400582
40.24389648,0.943743937924
40.2668457,0.944713870029
40.27099609,0.945683802134
40.27294922,0.946653734239
40.28100586,0.947623666343
40.28173828,0.948593598448
40.31494141,0.949563530553
40.31689453,0.950533462658
40.33691406,0.951503394762
40.38696289,0.952473326867
40.39892578,0.953443258972
40.43701172,0.954413191077
40.44580078,0.955383123181
40.46899414,0.956353055286
40.52514648,0.957322987391
55.73901367,0.958292919496
55.75708008,0.9592628516
55.99414063,0.960232783705
56.0300293,0.96120271581
56.15014648,0.962172647915
56.94018555,0.963142580019
56.97485352,0.964112512124
57.04321289,0.965082444229
57.17602539,0.966052376334
58.98828125,0.967022308438
59.79199219,0.967992240543
59.86083984,0.968962172648
60.08203125,0.969932104753
60.12402344,0.970902036857
60.14697266,0.971871968962
60.17724609,0.972841901067
60.19995117,0.973811833172
60.26196289,0.974781765276
60.35693359,0.975751697381
75.38989258,0.976721629486
75.45703125,0.977691561591
75.95410156,0.978661493695
100.1137695,0.9796314258
120.2661133,0.980601357905
120.3110352,0.98157129001
128.0,0.982541222114
140.177002,0.983511154219
159.6520996,0.984481086324
159.8242188,0.985451018429
175.8730469,0.986420950533
199.7751465,0.987390882638
219.6899414,0.988360814743
219.8059082,0.989330746848
219.9719238,0.990300678952
279.6877441,0.991270611057
279.7297363,0.992240543162
279.9238281,0.993210475267
299.7878418,0.994180407371
299.7949219,0.995150339476
299.9841309,0.996120271581
320.0002441,0.997090203686
358.4047852,0.99806013579
380.0078125,0.999030067895
398.5371094,1.0

==> figure/data/lat_vs_mem_2048.csv <==
x,y
0,0.0
0.4289550781,0.000999000999001
0.4399414063,0.001998001998
0.4409179688,0.002997002997
0.4438476563,0.003996003996
0.4450683594,0.00699300699301
0.4458007813,0.00799200799201
0.4467773438,0.00899100899101
0.4470214844,0.00999000999001
0.4479980469,0.014985014985
0.4489746094,0.017982017982
0.44921875,0.018981018981
0.4499511719,0.020979020979
0.4506835938,0.021978021978
0.4509277344,0.023976023976
0.451171875,0.026973026973
0.4516601563,0.027972027972
0.4519042969,0.031968031968
0.4528808594,0.033966033966
0.453125,0.037962037962
0.4538574219,0.03996003996
0.4541015625,0.042957042957
0.4548339844,0.043956043956
0.455078125,0.046953046953
0.4553222656,0.047952047952
0.4558105469,0.048951048951
0.4560546875,0.0539460539461
0.4567871094,0.0549450549451
0.45703125,0.0579420579421
0.4580078125,0.0639360639361
0.4587402344,0.0649350649351
0.458984375,0.0679320679321
0.4592285156,0.0689310689311
0.4597167969,0.0699300699301
0.4599609375,0.0739260739261
0.4602050781,0.0759240759241
0.4606933594,0.0799200799201
0.4609375,0.0819180819181
0.4611816406,0.0839160839161
0.4619140625,0.0879120879121
0.4621582031,0.0889110889111
0.462890625,0.0929070929071
0.4631347656,0.0969030969031
0.4638671875,0.0989010989011
0.4641113281,0.100899100899
0.4643554688,0.101898101898
0.46484375,0.103896103896
0.4650878906,0.10989010989
0.4653320313,0.110889110889
0.4658203125,0.116883116883
0.4660644531,0.127872127872
0.4670410156,0.130869130869
0.4672851563,0.134865134865
0.4677734375,0.135864135864
0.4680175781,0.147852147852
0.46875,0.148851148851
0.4689941406,0.158841158841
0.4697265625,0.160839160839
0.4699707031,0.172827172827
0.4702148438,0.174825174825
0.470703125,0.177822177822
0.4709472656,0.181818181818
0.4711914063,0.184815184815
0.4716796875,0.185814185814
0.4721679688,0.18981018981
0.47265625,0.190809190809
0.4729003906,0.195804195804
0.4731445313,0.198801198801
0.4738769531,0.206793206793
0.4741210938,0.211788211788
0.4748535156,0.215784215784
0.4750976563,0.218781218781
0.4758300781,0.221778221778
0.4760742188,0.225774225774
0.4763183594,0.228771228771
0.4768066406,0.232767232767
0.4770507813,0.243756243756
0.4772949219,0.245754245754
0.4777832031,0.247752247752
0.4780273438,0.258741258741
0.4790039063,0.268731268731
0.4792480469,0.270729270729
0.4799804688,0.27972027972
0.4802246094,0.282717282717
0.4807128906,0.284715284715
0.4809570313,0.291708291708
0.4812011719,0.294705294705
0.4819335938,0.303696303696
0.4821777344,0.306693306693
0.4826660156,0.30969030969
0.4829101563,0.318681318681
0.4831542969,0.325674325674
0.4838867188,0.330669330669
0.4841308594,0.33966033966
0.4848632813,0.342657342657
0.4851074219,0.34965034965
0.4853515625,0.352647352647
0.4858398438,0.35964035964
0.4860839844,0.362637362637
0.486328125,0.364635364635
0.4868164063,0.365634365634
0.4870605469,0.371628371628
0.4877929688,0.373626373626
0.4880371094,0.383616383616
0.4887695313,0.384615384615
0.4890136719,0.400599400599
0.4897460938,0.402597402597
0.4899902344,0.406593406593
0.490234375,0.40959040959
0.4909667969,0.412587412587
0.4912109375,0.418581418581
0.4916992188,0.420579420579
0.4919433594,0.423576423576
0.4921875,0.42957042957
0.4926757813,0.431568431568
0.4929199219,0.43956043956
0.4931640625,0.445554445554
0.4938964844,0.451548451548
0.494140625,0.458541458541
0.4948730469,0.466533466533
0.4951171875,0.467532467532
0.4958496094,0.46953046953
0.49609375,0.47952047952
0.4963378906,0.482517482517
0.4970703125,0.488511488511
0.4978027344,0.490509490509
0.498046875,0.497502497502
0.4982910156,0.498501498501
0.4990234375,0.505494505495
0.4997558594,0.506493506494
0.5,0.514485514486
0.5002441406,0.517482517483
0.5007324219,0.518481518482
0.5009765625,0.524475524476
0.5012207031,0.53046953047
0.5017089844,0.531468531469
0.501953125,0.537462537463
0.5021972656,0.54045954046
0.5029296875,0.544455544456
0.5031738281,0.548451548452
0.5036621094,0.552447552448
0.50390625,0.557442557443
0.5041503906,0.561438561439
0.5048828125,0.566433566434
0.5051269531,0.567432567433
0.505859375,0.57042957043
0.5061035156,0.571428571429
0.5068359375,0.577422577423
0.5070800781,0.587412587413
0.5078125,0.589410589411
0.5080566406,0.597402597403
0.5090332031,0.603396603397
0.509765625,0.605394605395
0.5100097656,0.613386613387
0.5109863281,0.615384615385
0.5112304688,0.618381618382
0.51171875,0.62037962038
0.5122070313,0.622377622378
0.5129394531,0.625374625375
0.513671875,0.626373626374
0.5139160156,0.628371628372
0.5141601563,0.63036963037
0.5148925781,0.634365634366
0.5151367188,0.636363636364
0.5158691406,0.639360639361
0.5161132813,0.641358641359
0.5168457031,0.642357642358
0.5180664063,0.645354645355
0.5190429688,0.65034965035
0.5200195313,0.655344655345
0.5207519531,0.656343656344
0.5209960938,0.658341658342
0.5217285156,0.659340659341
0.5219726563,0.662337662338
0.5222167969,0.666333666334
0.5227050781,0.667332667333
0.5229492188,0.668331668332
0.5236816406,0.669330669331
0.5239257813,0.673326673327
0.5241699219,0.674325674326
0.5249023438,0.678321678322
0.5258789063,0.679320679321
0.5261230469,0.682317682318
0.5263671875,0.683316683317
0.5278320313,0.686313686314
0.5280761719,0.689310689311
0.5288085938,0.69030969031
0.5290527344,0.692307692308
0.5297851563,0.693306693307
0.5300292969,0.695304695305
0.5307617188,0.696303696304
0.5310058594,0.697302697303
0.53125,0.698301698302
0.5319824219,0.699300699301
0.5322265625,0.7002997003
0.5327148438,0.702297702298
0.5329589844,0.704295704296
0.533203125,0.706293706294
0.5339355469,0.708291708292
0.5349121094,0.713286713287
0.53515625,0.714285714286
0.5361328125,0.717282717283
0.5368652344,0.718281718282
0.5378417969,0.72027972028
0.5380859375,0.721278721279
0.5388183594,0.723276723277
0.5390625,0.724275724276
0.5400390625,0.727272727273
0.541015625,0.729270729271
0.5417480469,0.73026973027
0.5419921875,0.733266733267
0.5422363281,0.734265734266
0.5427246094,0.736263736264
0.5439453125,0.74025974026
0.5446777344,0.741258741259
0.544921875,0.742257742258
0.5451660156,0.744255744256
0.5458984375,0.747252747253
0.546875,0.751248751249
0.5471191406,0.753246753247
0.5480957031,0.754245754246
0.5490722656,0.756243756244
0.5500488281,0.758241758242
0.5510253906,0.761238761239
0.5520019531,0.762237762238
0.5529785156,0.764235764236
0.5546875,0.765234765235
0.5549316406,0.766233766234
0.5551757813,0.767232767233
0.5559082031,0.768231768232
0.5561523438,0.77022977023
0.5568847656,0.772227772228
0.5578613281,0.773226773227
0.5590820313,0.774225774226
0.5600585938,0.779220779221
0.5610351563,0.78021978022
0.5617675781,0.781218781219
0.5620117188,0.782217782218
0.5627441406,0.783216783217
0.5639648438,0.785214785215
0.5649414063,0.786213786214
0.5661621094,0.787212787213
0.5688476563,0.79020979021
0.5690917969,0.792207792208
0.5698242188,0.793206793207
0.5700683594,0.794205794206
0.5708007813,0.795204795205
0.5717773438,0.796203796204
0.5720214844,0.8001998002
0.5727539063,0.801198801199
0.5732421875,0.802197802198
0.5739746094,0.804195804196
0.576171875,0.806193806194
0.5769042969,0.807192807193
0.5778808594,0.808191808192
0.5788574219,0.81018981019
0.5791015625,0.811188811189
0.5798339844,0.812187812188
0.5808105469,0.813186813187
0.5810546875,0.814185814186
0.58203125,0.815184815185
0.5830078125,0.817182817183
0.5832519531,0.818181818182
0.5847167969,0.82017982018
0.5852050781,0.821178821179
0.5859375,0.822177822178
0.5861816406,0.823176823177
0.587890625,0.824175824176
0.5888671875,0.825174825175
0.5930175781,0.826173826174
0.5939941406,0.827172827173
0.595703125,0.828171828172
0.5969238281,0.83016983017
0.5971679688,0.831168831169
0.5979003906,0.832167832168
0.5981445313,0.833166833167
0.5991210938,0.834165834166
0.5998535156,0.835164835165
0.6030273438,0.836163836164
0.6069335938,0.837162837163
0.6071777344,0.838161838162
0.6081542969,0.839160839161
0.6118164063,0.841158841159
0.6127929688,0.842157842158
0.6140136719,0.843156843157
0.6147460938,0.844155844156
0.6149902344,0.845154845155
0.6157226563,0.846153846154
0.6169433594,0.847152847153
0.6179199219,0.85014985015
0.62109375,0.851148851149
0.6218261719,0.852147852148
0.6228027344,0.853146853147
0.623046875,0.854145854146
0.6240234375,0.855144855145
0.6247558594,0.856143856144
0.6267089844,0.857142857143
0.62890625,0.858141858142
0.6330566406,0.859140859141
0.634765625,0.86013986014
0.6352539063,0.861138861139
0.6369628906,0.864135864136
0.6389160156,0.865134865135
0.6408691406,0.867132867133
0.6411132813,0.868131868132
0.6418457031,0.869130869131
0.6428222656,0.87012987013
0.6437988281,0.871128871129
0.6450195313,0.872127872128
0.6499023438,0.873126873127
0.6511230469,0.874125874126
0.6530761719,0.875124875125
0.6547851563,0.876123876124
0.6550292969,0.877122877123
0.6579589844,0.878121878122
0.6628417969,0.879120879121
0.6657714844,0.88011988012
0.6667480469,0.881118881119
0.671875,0.882117882118
0.6730957031,0.884115884116
0.6740722656,0.885114885115
0.677734375,0.886113886114
0.6789550781,0.888111888112
0.6799316406,0.89010989011
0.6801757813,0.891108891109
0.6828613281,0.893106893107
0.6848144531,0.894105894106
0.6860351563,0.895104895105
0.6862792969,0.896103896104
0.6889648438,0.897102897103
0.6899414063,0.901098901099
0.6911621094,0.902097902098
0.6918945313,0.903096903097
0.6921386719,0.904095904096
0.6931152344,0.906093906094
0.6938476563,0.907092907093
0.6958007813,0.908091908092
0.6960449219,0.911088911089
0.6967773438,0.912087912088
0.6970214844,0.913086913087
0.6979980469,0.914085914086
0.6989746094,0.915084915085
0.6999511719,0.918081918082
0.7009277344,0.921078921079
0.7028808594,0.924075924076
0.703125,0.926073926074
0.7045898438,0.927072927073
0.705078125,0.929070929071
0.7058105469,0.931068931069
0.7060546875,0.932067932068
0.7067871094,0.933066933067
0.7080078125,0.934065934066
0.7082519531,0.935064935065
0.7099609375,0.94005994006
0.7119140625,0.943056943057
0.7121582031,0.944055944056
0.712890625,0.945054945055
0.7131347656,0.947052947053
0.7141113281,0.948051948052
0.7150878906,0.949050949051
0.7158203125,0.95004995005
0.7160644531,0.953046953047
0.7180175781,0.955044955045
0.7202148438,0.956043956044
0.7209472656,0.957042957043
0.7221679688,0.958041958042
0.7229003906,0.96003996004
0.7238769531,0.962037962038
0.7241210938,0.963036963037
0.7248535156,0.964035964036
0.7250976563,0.965034965035
0.7258300781,0.966033966034
0.7260742188,0.968031968032
0.7282714844,0.969030969031
0.7299804688,0.97002997003
0.7319335938,0.971028971029
0.7321777344,0.972027972028
0.7348632813,0.973026973027
0.7351074219,0.975024975025
0.7380371094,0.977022977023
0.7392578125,0.978021978022
0.740234375,0.979020979021
0.7409667969,0.983016983017
0.7419433594,0.984015984016
0.7431640625,0.985014985015
0.744140625,0.986013986014
0.74609375,0.987012987013
0.75,0.988011988012
0.7529296875,0.989010989011
0.75390625,0.99000999001
0.7551269531,0.991008991009
0.7661132813,0.992007992008
0.8937988281,0.993006993007
1.748291016,0.994005994006
3.950927734,0.995004995005
5.66796875,0.996003996004
6.551025391,0.997002997003
6.678955078,1.0


==> figure/data/lat_vs_mem_512.csv <==
x,y
0,0.0
0.4321289063,0.000999000999001
0.4353027344,0.001998001998
0.4370117188,0.003996003996
0.4379882813,0.004995004995
0.4401855469,0.00599400599401
0.4416503906,0.00699300699301
0.4418945313,0.00799200799201
0.4421386719,0.00999000999001
0.4428710938,0.011988011988
0.4431152344,0.015984015984
0.4448242188,0.016983016983
0.4450683594,0.018981018981
0.4458007813,0.01998001998
0.4460449219,0.023976023976
0.4467773438,0.024975024975
0.4470214844,0.026973026973
0.4479980469,0.032967032967
0.4489746094,0.035964035964
0.44921875,0.036963036963
0.4497070313,0.037962037962
0.4499511719,0.041958041958
0.4501953125,0.043956043956
0.4509277344,0.0509490509491
0.451171875,0.0559440559441
0.4516601563,0.0569430569431
0.4519042969,0.0599400599401
0.4521484375,0.0609390609391
0.4528808594,0.0619380619381
0.453125,0.0679320679321
0.4538574219,0.0719280719281
0.4541015625,0.0749250749251
0.455078125,0.0819180819181
0.4558105469,0.0859140859141
0.4560546875,0.0879120879121
0.4562988281,0.0889110889111
0.45703125,0.0939060939061
0.4580078125,0.0999000999001
0.4587402344,0.100899100899
0.458984375,0.106893106893
0.4592285156,0.107892107892
0.4597167969,0.10989010989
0.4599609375,0.113886113886
0.4602050781,0.116883116883
0.4606933594,0.117882117882
0.4609375,0.122877122877
0.4611816406,0.125874125874
0.4619140625,0.130869130869
0.4621582031,0.134865134865
0.462890625,0.137862137862
0.4631347656,0.141858141858
0.4638671875,0.146853146853
0.4641113281,0.154845154845
0.46484375,0.162837162837
0.4650878906,0.168831168831
0.4653320313,0.170829170829
0.4658203125,0.172827172827
0.4660644531,0.174825174825
0.4663085938,0.175824175824
0.466796875,0.178821178821
0.4670410156,0.182817182817
0.4672851563,0.183816183816
0.4677734375,0.185814185814
0.4680175781,0.196803196803
0.4689941406,0.202797202797
0.4692382813,0.205794205794
0.4697265625,0.206793206793
0.4699707031,0.215784215784
0.4702148438,0.217782217782
0.470703125,0.218781218781
0.4709472656,0.223776223776
0.4711914063,0.226773226773
0.4716796875,0.227772227772
0.4719238281,0.231768231768
0.4721679688,0.237762237762
0.47265625,0.238761238761
0.4729003906,0.246753246753
0.4731445313,0.250749250749
0.4738769531,0.255744255744
0.4741210938,0.258741258741
0.4748535156,0.262737262737
0.4750976563,0.265734265734
0.4758300781,0.270729270729
0.4760742188,0.273726273726
0.4763183594,0.274725274725
0.4770507813,0.282717282717
0.4772949219,0.283716283716
0.4777832031,0.285714285714
0.4780273438,0.290709290709
0.4787597656,0.292707292707
0.4790039063,0.304695304695
0.4799804688,0.307692307692
0.4802246094,0.30969030969
0.4807128906,0.310689310689
0.4809570313,0.314685314685
0.4812011719,0.318681318681
0.4819335938,0.325674325674
0.4821777344,0.328671328671
0.4829101563,0.330669330669
0.4831542969,0.332667332667
0.4841308594,0.337662337662
0.4848632813,0.342657342657
0.4851074219,0.346653346653
0.4858398438,0.348651348651
0.4860839844,0.353646353646
0.486328125,0.354645354645
0.4868164063,0.357642357642
0.4870605469,0.362637362637
0.4877929688,0.363636363636
0.4880371094,0.367632367632
0.4890136719,0.371628371628
0.4899902344,0.375624375624
0.490234375,0.376623376623
0.4909667969,0.384615384615
0.4912109375,0.388611388611
0.4919433594,0.393606393606
0.4921875,0.395604395604
0.4926757813,0.396603396603
0.4929199219,0.401598401598
0.4931640625,0.402597402597
0.4938964844,0.405594405594
0.494140625,0.406593406593
0.4948730469,0.408591408591
0.4951171875,0.412587412587
0.4958496094,0.414585414585
0.49609375,0.41958041958
0.4963378906,0.420579420579
0.4968261719,0.424575424575
0.4978027344,0.426573426573
0.498046875,0.431568431568
0.4982910156,0.432567432567
0.4987792969,0.433566433566
0.4990234375,0.438561438561
0.4997558594,0.43956043956
0.5,0.445554445554
0.5002441406,0.447552447552
0.5007324219,0.448551448551
0.5009765625,0.451548451548
0.5012207031,0.453546453546
0.501953125,0.454545454545
0.5021972656,0.456543456543
0.5029296875,0.462537462537
0.5031738281,0.464535464535
0.50390625,0.468531468531
0.5041503906,0.471528471528
0.5048828125,0.474525474525
0.5051269531,0.475524475524
0.505859375,0.478521478521
0.5061035156,0.481518481518
0.5063476563,0.482517482517
0.5068359375,0.486513486513
0.5070800781,0.490509490509
0.5073242188,0.492507492507
0.5078125,0.495504495504
0.5080566406,0.496503496503
0.5090332031,0.502497502498
0.509765625,0.503496503497
0.5100097656,0.507492507493
0.5107421875,0.509490509491
0.5109863281,0.515484515485
0.5112304688,0.517482517483
0.5119628906,0.521478521479
0.5122070313,0.524475524476
0.5129394531,0.526473526474
0.5131835938,0.528471528472
0.5139160156,0.529470529471
0.5141601563,0.534465534466
0.5148925781,0.537462537463
0.5158691406,0.541458541459
0.5161132813,0.542457542458
0.5163574219,0.543456543457
0.5168457031,0.547452547453
0.5178222656,0.548451548452
0.5180664063,0.555444555445
0.5187988281,0.556443556444
0.5190429688,0.56043956044
0.5197753906,0.561438561439
0.5200195313,0.564435564436
0.5207519531,0.565434565435
0.5209960938,0.568431568432
0.5219726563,0.572427572428
0.5222167969,0.573426573427
0.5227050781,0.574425574426
0.5229492188,0.576423576424
0.5239257813,0.577422577423
0.5241699219,0.579420579421
0.5249023438,0.583416583417
0.5251464844,0.588411588412
0.5258789063,0.591408591409
0.5261230469,0.592407592408
0.5268554688,0.595404595405
0.5278320313,0.597402597403
0.5280761719,0.599400599401
0.5288085938,0.6003996004
0.5300292969,0.601398601399
0.5307617188,0.602397602398
0.5310058594,0.604395604396
0.5317382813,0.605394605395
0.5319824219,0.609390609391
0.5322265625,0.61038961039
0.5327148438,0.612387612388
0.5329589844,0.613386613387
0.533203125,0.615384615385
0.5339355469,0.616383616384
0.5341796875,0.617382617383
0.5349121094,0.618381618382
0.5358886719,0.619380619381
0.5361328125,0.62037962038
0.5368652344,0.622377622378
0.5373535156,0.623376623377
0.5378417969,0.624375624376
0.5380859375,0.626373626374
0.5390625,0.628371628372
0.5400390625,0.631368631369
0.541015625,0.636363636364
0.5419921875,0.637362637363
0.5427246094,0.638361638362
0.5432128906,0.639360639361
0.5439453125,0.642357642358
0.544921875,0.644355644356
0.5458984375,0.645354645355
0.5461425781,0.646353646354
0.546875,0.649350649351
0.5471191406,0.65034965035
0.5480957031,0.651348651349
0.5500488281,0.653346653347
0.55078125,0.654345654346
0.5510253906,0.656343656344
0.5517578125,0.657342657343
0.5520019531,0.658341658342
0.5539550781,0.659340659341
0.5541992188,0.66033966034
0.5549316406,0.661338661339
0.5559082031,0.662337662338
0.5571289063,0.663336663337
0.5578613281,0.664335664336
0.5588378906,0.666333666334
0.5600585938,0.668331668332
0.5610351563,0.669330669331
0.5620117188,0.67032967033
0.5629882813,0.671328671329
0.5632324219,0.672327672328
0.5659179688,0.675324675325
0.5678710938,0.676323676324
0.5690917969,0.677322677323
0.5700683594,0.678321678322
0.572265625,0.679320679321
0.5727539063,0.68031968032
0.5732421875,0.681318681319
0.5739746094,0.684315684316
0.5788574219,0.686313686314
0.5791015625,0.687312687313
0.5808105469,0.688311688312
0.5832519531,0.689310689311
0.583984375,0.69030969031
0.5849609375,0.691308691309
0.5852050781,0.692307692308
0.5859375,0.695304695305
0.5900878906,0.697302697303
0.591796875,0.698301698302
0.5920410156,0.699300699301
0.5930175781,0.7002997003
0.59375,0.701298701299
0.5959472656,0.702297702298
0.5961914063,0.703296703297
0.5969238281,0.704295704296
0.5988769531,0.705294705295
0.6020507813,0.706293706294
0.6037597656,0.707292707293
0.6049804688,0.709290709291
0.6052246094,0.71028971029
0.6062011719,0.711288711289
0.6071777344,0.712287712288
0.6079101563,0.714285714286
0.6088867188,0.715284715285
0.6147460938,0.716283716284
0.6149902344,0.717282717283
0.6157226563,0.719280719281
0.623046875,0.72027972028
0.6240234375,0.721278721279
0.626953125,0.723276723277
0.6279296875,0.724275724276
0.62890625,0.725274725275
0.6298828125,0.73026973027
0.6369628906,0.731268731269
0.6401367188,0.732267732268
0.6408691406,0.734265734266
0.6420898438,0.735264735265
0.6440429688,0.736263736264
0.6442871094,0.737262737263
0.6452636719,0.738261738262
0.6467285156,0.739260739261
0.6477050781,0.74025974026
0.6499023438,0.741258741259
0.6511230469,0.742257742258
0.6560058594,0.744255744256
0.6579589844,0.745254745255
0.658203125,0.746253746254
0.6599121094,0.747252747253
0.6618652344,0.748251748252
0.662109375,0.749250749251
0.6640625,0.75024975025
0.6650390625,0.752247752248
0.66796875,0.753246753247
0.6721191406,0.755244755245
0.6730957031,0.757242757243
0.6740722656,0.758241758242
0.6750488281,0.759240759241
0.6760253906,0.76023976024
0.6857910156,0.761238761239
0.6860351563,0.762237762238
0.6867675781,0.763236763237
0.6877441406,0.764235764236
0.6879882813,0.765234765235
0.6889648438,0.766233766234
0.6909179688,0.767232767233
0.6918945313,0.769230769231
0.6921386719,0.77022977023
0.6928710938,0.771228771229
0.6958007813,0.773226773227
0.6977539063,0.774225774226
0.6989746094,0.775224775225
0.7001953125,0.777222777223
0.7009277344,0.778221778222
0.7021484375,0.78021978022
0.705078125,0.781218781219
0.7062988281,0.782217782218
0.70703125,0.783216783217
0.7080078125,0.786213786214
0.7099609375,0.787212787213
0.7109375,0.788211788212
0.7111816406,0.789210789211
0.7119140625,0.79020979021
0.712890625,0.792207792208
0.7138671875,0.794205794206
0.7141113281,0.795204795205
0.71484375,0.796203796204
0.7150878906,0.797202797203
0.7199707031,0.798201798202
0.7211914063,0.799200799201
0.7231445313,0.8001998002
0.7238769531,0.801198801199
0.7241210938,0.803196803197
0.7250976563,0.805194805195
0.7280273438,0.807192807193
0.7287597656,0.808191808192
0.7290039063,0.809190809191
0.7309570313,0.815184815185
0.7312011719,0.816183816184
0.7329101563,0.817182817183
0.7331542969,0.818181818182
0.7351074219,0.819180819181
0.7358398438,0.821178821179
0.7368164063,0.822177822178
0.7370605469,0.823176823177
0.73828125,0.824175824176
0.7399902344,0.825174825175
0.7409667969,0.827172827173
0.7419433594,0.828171828172
0.7431640625,0.829170829171
0.7438964844,0.83016983017
0.744140625,0.832167832168
0.7446289063,0.833166833167
0.7451171875,0.835164835165
0.7468261719,0.836163836164
0.75,0.837162837163
0.7509765625,0.838161838162
0.751953125,0.839160839161
0.7529296875,0.84015984016
0.7548828125,0.841158841159
0.7590332031,0.842157842158
0.759765625,0.843156843157
0.7602539063,0.845154845155
0.7609863281,0.847152847153
0.7697753906,0.848151848152
0.7739257813,0.85014985015
0.783203125,0.851148851149
0.7839355469,0.854145854146
0.7868652344,0.855144855145
0.7907714844,0.856143856144
0.7971191406,0.857142857143
0.8061523438,0.858141858142
0.8090820313,0.859140859141
0.8100585938,0.86013986014
0.8107910156,0.861138861139
0.8220214844,0.862137862138
0.8239746094,0.863136863137
0.8308105469,0.864135864136
0.8352050781,0.865134865135
0.8576660156,0.866133866134
12.68017578,0.867132867133
13.16503906,0.868131868132
13.18115234,0.869130869131
13.21508789,0.87012987013
13.34399414,0.871128871129
13.37988281,0.872127872128
13.40698242,0.873126873127
13.50488281,0.874125874126
13.53491211,0.875124875125
13.54516602,0.876123876124
13.61206055,0.877122877123
13.65820313,0.878121878122
13.7487793,0.879120879121
13.77075195,0.88011988012
13.97412109,0.881118881119
14.03100586,0.882117882118
14.07885742,0.883116883117
14.25976563,0.884115884116
14.2800293,0.885114885115
14.29003906,0.886113886114
14.30786133,0.887112887113
14.40307617,0.888111888112
14.44897461,0.889110889111
14.57421875,0.89010989011
14.75488281,0.891108891109
14.76708984,0.892107892108
14.85302734,0.893106893107
14.90185547,0.894105894106
14.92211914,0.895104895105
14.92578125,0.896103896104
15.04003906,0.897102897103
15.07397461,0.898101898102
15.09399414,0.899100899101
15.0949707,0.9000999001
15.10961914,0.901098901099
15.13598633,0.902097902098
15.25610352,0.903096903097
15.26806641,0.904095904096
15.2800293,0.905094905095
15.29833984,0.906093906094
15.30810547,0.907092907093
15.31396484,0.908091908092
15.31420898,0.909090909091
15.32202148,0.91008991009
15.33691406,0.911088911089
15.38989258,0.912087912088
15.41894531,0.913086913087
15.43188477,0.914085914086
15.47485352,0.915084915085
15.51611328,0.916083916084
15.52612305,0.917082917083
15.55200195,0.918081918082
15.56713867,0.919080919081
15.61987305,0.92007992008
15.64819336,0.921078921079
15.64990234,0.922077922078
15.74804688,0.923076923077
15.76318359,0.924075924076
15.7890625,0.925074925075
15.83813477,0.926073926074
15.87915039,0.927072927073
15.88891602,0.928071928072
15.96899414,0.929070929071
15.98022461,0.93006993007
15.98510742,0.931068931069
15.9909668,0.932067932068
15.99414063,0.933066933067
15.99487305,0.934065934066
16.05810547,0.935064935065
16.06518555,0.936063936064
16.07202148,0.937062937063
16.10205078,0.938061938062
16.1081543,0.939060939061
16.13671875,0.94005994006
16.16113281,0.941058941059
16.17993164,0.942057942058
16.19702148,0.943056943057
16.2019043,0.944055944056
16.20385742,0.945054945055
16.20605469,0.946053946054
16.20703125,0.947052947053
16.20996094,0.948051948052
16.22119141,0.949050949051
16.26391602,0.95004995005
16.27001953,0.951048951049
16.28491211,0.952047952048
16.30810547,0.953046953047
16.32983398,0.954045954046
16.36499023,0.956043956044
16.3659668,0.957042957043
16.36694336,0.958041958042
16.40600586,0.959040959041
16.41699219,0.96003996004
16.44799805,0.961038961039
16.45507813,0.962037962038
16.48583984,0.963036963037
16.49291992,0.964035964036
16.49707031,0.965034965035
16.5,0.966033966034
16.55712891,0.967032967033
16.56005859,0.968031968032
16.59204102,0.969030969031
16.59716797,0.97002997003
16.61474609,0.971028971029
16.65478516,0.972027972028
16.71484375,0.973026973027
16.76416016,0.974025974026
16.80078125,0.975024975025
16.81567383,0.976023976024
16.8527832,0.977022977023
16.85986328,0.978021978022
16.86401367,0.979020979021
16.92114258,0.98001998002
16.92797852,0.981018981019
16.94604492,0.982017982018
16.96484375,0.983016983017
16.97509766,0.984015984016
17.03295898,0.985014985015
17.05712891,0.986013986014
17.08300781,0.987012987013
17.09277344,0.988011988012
17.12182617,0.989010989011
17.14477539,0.99000999001
17.1640625,0.991008991009
17.20166016,0.992007992008
17.5090332,0.993006993007
17.64794922,0.994005994006
17.71386719,0.995004995005
18.07397461,0.996003996004
19.29516602,0.997002997003
20.19604492,1.0

==> figure/data/lat_vs_no.csv <==
No,P1024,P2048,N1024,N2048
10,0.63,0.41,0.91,0.20
20,0.53,0.42,0.90,0.27
30,0.53,0.45,0.97,0.35
40,0.54,0.56,1.21,0.34
100,0.63,0.53,1.29,0.57
200,0.61,0.54,1.31,0.60

==> figure/data/map_lat_csv/mapper_lat_guard_cdf.csv <==
0,0.0
235.071777344,0.010989010989
288.260009766,0.021978021978
374.356933594,0.032967032967
397.408203125,0.043956043956
503.283203125,0.0549450549451
1139.10986328,0.0659340659341
1204.66699219,0.0769230769231
1207.68701172,0.0879120879121
1208.02172852,0.0989010989011
1220.5546875,0.10989010989
1226.22705078,0.120879120879
1230.15893555,0.131868131868
1231.54589844,0.142857142857
1235.54418945,0.153846153846
1240.32592773,0.164835164835
1242.69287109,0.175824175824
1248.9621582,0.186813186813
1250.84106445,0.197802197802
1252.5078125,0.208791208791
1257.44311523,0.21978021978
1268.91381836,0.230769230769
1274.28198242,0.241758241758
1277.43603516,0.252747252747
1281.21411133,0.263736263736
1288.8190918,0.274725274725
1294.82006836,0.285714285714
1296.93701172,0.296703296703
1297.79980469,0.307692307692
1298.67602539,0.318681318681
1299.29003906,0.32967032967
1300.15698242,0.340659340659
1313.66796875,0.351648351648
1319.98974609,0.362637362637
1320.54125977,0.373626373626
1321.68188477,0.384615384615
1325.41210938,0.395604395604
1332.40209961,0.406593406593
1339.31103516,0.417582417582
1340.70800781,0.428571428571
1344.921875,0.43956043956
1350.18896484,0.450549450549
1355.36889648,0.461538461538
1356.68896484,0.472527472527
1360.86889648,0.483516483516
1365.77612305,0.494505494505
1377.20703125,0.505494505495
1383.09082031,0.516483516484
1383.64697266,0.527472527473
1388.67919922,0.538461538462
1399.89306641,0.549450549451
1400.65429688,0.56043956044
1400.94604492,0.571428571429
1412.36206055,0.582417582418
1413.31689453,0.593406593407
1413.33398438,0.604395604396
1429.43896484,0.615384615385
1432.00219727,0.626373626374
1444.7121582,0.637362637363
1453.76123047,0.648351648352
1466.00512695,0.659340659341
1468.18115234,0.67032967033
1468.37817383,0.681318681319
1478.54589844,0.692307692308
1481.78198242,0.703296703297
1498.67919922,0.714285714286
1516.32275391,0.725274725275
1516.56201172,0.736263736264
1528.84594727,0.747252747253
1542.38696289,0.758241758242
1551.10717773,0.769230769231
1556.80102539,0.78021978022
1558.79394531,0.791208791209
1562.21704102,0.802197802198
1563.13916016,0.813186813187
1578.92431641,0.824175824176
1602.66796875,0.835164835165
1605.71679688,0.846153846154
1610.71899414,0.857142857143
1624.1730957,0.868131868132
1640.3293457,0.879120879121
1640.51708984,0.89010989011
1651.35205078,0.901098901099
1659.14013672,0.912087912088
1665.25610352,0.923076923077
1666.13916016,0.934065934066
1703.18701172,0.945054945055
1730.76293945,0.956043956044
1784.97119141,0.967032967033
1817.42602539,0.978021978022
1817.71191406,0.989010989011
1945.34619141,1.0


==> figure/data/map_lat_csv/mapper_lat_noguard_cdf.csv <==
0,0.0
325.771972656,0.00961538461538
1170.9909668,0.0192307692308
1185.54272461,0.0288461538462
1185.73999023,0.0384615384615
1192.34790039,0.0480769230769
1193.94580078,0.0576923076923
1201.37402344,0.0673076923077
1206.55786133,0.0769230769231
1209.75585938,0.0865384615385
1211.32006836,0.0961538461538
1219.81591797,0.105769230769
1220.43994141,0.115384615385
1224.85913086,0.125
1225.33984375,0.134615384615
1225.40991211,0.144230769231
1230.61987305,0.153846153846
1231.42114258,0.163461538462
1233.3840332,0.173076923077
1237.76196289,0.182692307692
1238.88085938,0.192307692308
1240.79907227,0.201923076923
1241.27612305,0.211538461538
1241.96484375,0.221153846154
1243.84985352,0.230769230769
1244.56201172,0.240384615385
1245.14282227,0.25
1245.86010742,0.259615384615
1246.53613281,0.269230769231
1250.59790039,0.278846153846
1250.69506836,0.288461538462
1251.88500977,0.298076923077
1263.49194336,0.307692307692
1264.02612305,0.317307692308
1265.96582031,0.326923076923
1266.89697266,0.336538461538
1270.03588867,0.346153846154
1271.28100586,0.355769230769
1272.29370117,0.365384615385
1272.39819336,0.375
1273.02685547,0.384615384615
1276.93115234,0.394230769231
1277.94018555,0.403846153846
1278.99609375,0.413461538462
1283.1472168,0.423076923077
1284.34204102,0.432692307692
1285.17382812,0.442307692308
1285.203125,0.451923076923
1287.30493164,0.461538461538
1289.09594727,0.471153846154
1292.70898438,0.480769230769
1293.7277832,0.490384615385
1295.03686523,0.5
1295.65600586,0.509615384615
1300.42700195,0.519230769231
1306.55908203,0.528846153846
1307.75732422,0.538461538462
1308.07397461,0.548076923077
1308.44311523,0.557692307692
1308.54907227,0.567307692308
1309.16113281,0.576923076923
1309.73510742,0.586538461538
1310.73925781,0.596153846154
1312.50195312,0.605769230769
1312.76220703,0.615384615385
1314.44311523,0.625
1314.49316406,0.634615384615
1314.51879883,0.644230769231
1315.14501953,0.653846153846
1317.05004883,0.663461538462
1317.17797852,0.673076923077
1320.54711914,0.682692307692
1320.61621094,0.692307692308
1324.00708008,0.701923076923
1324.45019531,0.711538461538
1327.55078125,0.721153846154
1329.19213867,0.730769230769
1329.98901367,0.740384615385
1330.77319336,0.75
1332.20703125,0.759615384615
1334.59301758,0.769230769231
1335.48486328,0.778846153846
1339.81591797,0.788461538462
1341.09399414,0.798076923077
1342.33300781,0.807692307692
1343.02612305,0.817307692308
1343.16113281,0.826923076923
1343.79492188,0.836538461538
1345.34326172,0.846153846154
1346.74194336,0.855769230769
1349.26098633,0.865384615385
1349.8762207,0.875
1352.82299805,0.884615384615
1360.57885742,0.894230769231
1361.01098633,0.903846153846
1362.35400391,0.913461538462
1362.9909668,0.923076923077
1364.22192383,0.932692307692
1371.84667969,0.942307692308
1381.16699219,0.951923076923
1390.18798828,0.961538461538
1394.51098633,0.971153846154
1403.14208984,0.980769230769
1543.44897461,0.990384615385
1560.68725586,1.0


==> figure/data/map_lat_csv/rc_lat_guard_cdf.csv <==
0,0.0
92.0629882812,0.0123456790123
92.1328125,0.0246913580247
97.2329101562,0.037037037037
98.0339355469,0.0493827160494
99.5500488281,0.0617283950617
101.462158203,0.0740740740741
102.385986328,0.0864197530864
102.489990234,0.0987654320988
102.583007812,0.111111111111
102.635009766,0.123456790123
102.927978516,0.135802469136
103.080078125,0.148148148148
103.397949219,0.16049382716
103.875,0.172839506173
105.330810547,0.185185185185
107.522949219,0.197530864198
107.860839844,0.20987654321
108.504150391,0.222222222222
109.612792969,0.234567901235
109.795654297,0.246913580247
110.031982422,0.259259259259
110.302246094,0.271604938272
110.430908203,0.283950617284
112.327148438,0.296296296296
112.680908203,0.308641975309
112.796875,0.320987654321
114.767822266,0.333333333333
115.489013672,0.345679012346
117.245361328,0.358024691358
117.290039062,0.37037037037
117.724121094,0.382716049383
118.407958984,0.395061728395
120.571777344,0.407407407407
121.523925781,0.41975308642
122.307128906,0.432098765432
122.344970703,0.444444444444
123.200927734,0.456790123457
123.208984375,0.469135802469
123.338134766,0.481481481481
123.848144531,0.493827160494
124.644042969,0.506172839506
125.653808594,0.518518518519
126.005859375,0.530864197531
127.808837891,0.543209876543
128.092041016,0.555555555556
128.099853516,0.567901234568
128.583984375,0.58024691358
128.933105469,0.592592592593
129.216064453,0.604938271605
131.540283203,0.617283950617
132.226074219,0.62962962963
132.845214844,0.641975308642
134.423095703,0.654320987654
134.691162109,0.666666666667
135.362060547,0.679012345679
136.752197266,0.691358024691
137.892822266,0.703703703704
138.453857422,0.716049382716
138.7578125,0.728395061728
139.084716797,0.740740740741
140.904052734,0.753086419753
141.777099609,0.765432098765
143.412109375,0.777777777778
143.472900391,0.79012345679
144.161132812,0.802469135802
145.937988281,0.814814814815
146.792724609,0.827160493827
147.082763672,0.83950617284
148.010009766,0.851851851852
150.183105469,0.864197530864
150.635009766,0.876543209877
153.784912109,0.888888888889
155.541748047,0.901234567901
159.708007812,0.913580246914
162.281982422,0.925925925926
163.58984375,0.938271604938
163.854003906,0.950617283951
165.371337891,0.962962962963
168.999023438,0.975308641975
169.121826172,0.987654320988
175.943847656,1.0


==> figure/data/map_lat_csv/rc_lat_noguard_cdf.csv <==
0,0.0
76.9418945312,0.00970873786408
82.1838378906,0.0194174757282
85.3000488281,0.0291262135922
85.6359863281,0.0388349514563
87.6770019531,0.0485436893204
88.1018066406,0.0582524271845
88.2119140625,0.0679611650485
88.6599121094,0.0776699029126
89.2502441406,0.0873786407767
90.9001464844,0.0970873786408
91.4609375,0.106796116505
94.9572753906,0.116504854369
95.2758789062,0.126213592233
95.7641601562,0.135922330097
95.8400878906,0.145631067961
96.3139648438,0.155339805825
96.5939941406,0.165048543689
97.2700195312,0.174757281553
97.8979492188,0.184466019417
98.0170898438,0.194174757282
98.3540039062,0.203883495146
98.8627929688,0.21359223301
99.6318359375,0.223300970874
99.7370605469,0.233009708738
99.7790527344,0.242718446602
99.9528808594,0.252427184466
100.144775391,0.26213592233
100.850830078,0.271844660194
101.006835938,0.281553398058
101.134033203,0.291262135922
101.270263672,0.300970873786
101.649169922,0.31067961165
102.171875,0.320388349515
102.427001953,0.330097087379
102.625,0.339805825243
102.894042969,0.349514563107
103.827148438,0.359223300971
104.856933594,0.368932038835
105.491943359,0.378640776699
105.600097656,0.388349514563
106.059814453,0.398058252427
107.608886719,0.407766990291
107.888916016,0.417475728155
107.928955078,0.427184466019
108.302978516,0.436893203883
108.333007812,0.446601941748
108.427978516,0.456310679612
108.941162109,0.466019417476
109.427001953,0.47572815534
109.626953125,0.485436893204
110.376220703,0.495145631068
111.365234375,0.504854368932
111.562988281,0.514563106796
111.666015625,0.52427184466
111.997802734,0.533980582524
112.651855469,0.543689320388
112.741943359,0.553398058252
113.780029297,0.563106796117
114.388916016,0.572815533981
115.088867188,0.582524271845
115.215820312,0.592233009709
115.722900391,0.601941747573
116.794189453,0.611650485437
117.029052734,0.621359223301
118.104003906,0.631067961165
118.395996094,0.640776699029
118.806152344,0.650485436893
120.235839844,0.660194174757
120.374023438,0.669902912621
120.435058594,0.679611650485
121.052001953,0.68932038835
121.193115234,0.699029126214
121.518066406,0.708737864078
122.055175781,0.718446601942
122.337158203,0.728155339806
122.980957031,0.73786407767
123.518066406,0.747572815534
126.359863281,0.757281553398
126.394042969,0.766990291262
129.282226562,0.776699029126
130.012939453,0.78640776699
131.618896484,0.796116504854
132.341308594,0.805825242718
132.455078125,0.815533980583
134.478027344,0.825242718447
134.520996094,0.834951456311
135.717773438,0.844660194175
137.145019531,0.854368932039
139.137939453,0.864077669903
139.587890625,0.873786407767
142.613037109,0.883495145631
142.756835938,0.893203883495
149.236083984,0.902912621359
149.83984375,0.912621359223
152.119873047,0.922330097087
155.221923828,0.932038834951
155.781005859,0.941747572816
157.540283203,0.95145631068
157.833984375,0.961165048544
163.881103516,0.970873786408
173.243896484,0.980582524272
175.209960938,0.990291262136
176.348876953,1.0


==> figure/data/map_lat_csv/reducer_lat_guard_cdf.csv <==
0,0.0
1111.20507812,0.0123456790123
1114.40307617,0.0246913580247
1135.34375,0.037037037037
1144.12817383,0.0493827160494
1169.56396484,0.0617283950617
1169.97387695,0.0740740740741
1171.45117188,0.0864197530864
1176.48803711,0.0987654320988
1185.50195312,0.111111111111
1203.32910156,0.123456790123
1204.84423828,0.135802469136
1210.43579102,0.148148148148
1217.21191406,0.16049382716
1219.74121094,0.172839506173
1222.93994141,0.185185185185
1224.8581543,0.197530864198
1225.56298828,0.20987654321
1233.67797852,0.222222222222
1234.48388672,0.234567901235
1235.51806641,0.246913580247
1235.90893555,0.259259259259
1240.09716797,0.271604938272
1240.31494141,0.283950617284
1243.64990234,0.296296296296
1244.38916016,0.308641975309
1250.93212891,0.320987654321
1251.91894531,0.333333333333
1259.87304688,0.345679012346
1260.09716797,0.358024691358
1262.19604492,0.37037037037
1262.53979492,0.382716049383
1262.72802734,0.395061728395
1264.06420898,0.407407407407
1266.70996094,0.41975308642
1268.48608398,0.432098765432
1271.69604492,0.444444444444
1275.03808594,0.456790123457
1277.08618164,0.469135802469
1278.87304688,0.481481481481
1278.97827148,0.493827160494
1281.83300781,0.506172839506
1283.29003906,0.518518518519
1291.40014648,0.530864197531
1292.91894531,0.543209876543
1293.7109375,0.555555555556
1293.78417969,0.567901234568
1295.28710938,0.58024691358
1296.11401367,0.592592592593
1308.7409668,0.604938271605
1310.75097656,0.617283950617
1312.33178711,0.62962962963
1312.52099609,0.641975308642
1315.38110352,0.654320987654
1321.47192383,0.666666666667
1322.56982422,0.679012345679
1323.31201172,0.691358024691
1327.57885742,0.703703703704
1331.64794922,0.716049382716
1332.81201172,0.728395061728
1338.30712891,0.740740740741
1342.4128418,0.753086419753
1345.33764648,0.765432098765
1349.47802734,0.777777777778
1350.46606445,0.79012345679
1354.15893555,0.802469135802
1354.42700195,0.814814814815
1355.18603516,0.827160493827
1360.19506836,0.83950617284
1362.80395508,0.851851851852
1364.88891602,0.864197530864
1379.80200195,0.876543209877
1381.50317383,0.888888888889
1388.27124023,0.901234567901
1389.90405273,0.913580246914
1402.05517578,0.925925925926
1410.45703125,0.938271604938
1411.38208008,0.950617283951
1441.74291992,0.962962962963
1443.25170898,0.975308641975
1445.0012207,0.987654320988
1460.875,1.0


==> figure/data/map_lat_csv/reducer_lat_noguard_cdf.csv <==
0,0.0
1081.60791016,0.00980392156863
1090.09277344,0.0196078431373
1104.57397461,0.0294117647059
1128.13598633,0.0392156862745
1132.79199219,0.0490196078431
1133.14697266,0.0588235294118
1134.80493164,0.0686274509804
1134.85986328,0.078431372549
1137.54199219,0.0882352941176
1138.49414062,0.0980392156863
1138.91601562,0.107843137255
1143.96728516,0.117647058824
1145.41894531,0.127450980392
1147.11303711,0.137254901961
1149.24707031,0.147058823529
1155.48901367,0.156862745098
1156.828125,0.166666666667
1158.09375,0.176470588235
1158.265625,0.186274509804
1158.74707031,0.196078431373
1160.11303711,0.205882352941
1161.08691406,0.21568627451
1161.11206055,0.225490196078
1164.54223633,0.235294117647
1166.50073242,0.245098039216
1167.6340332,0.254901960784
1170.94604492,0.264705882353
1171.1628418,0.274509803922
1171.68725586,0.28431372549
1172.98608398,0.294117647059
1173.1550293,0.303921568627
1173.41308594,0.313725490196
1177.65893555,0.323529411765
1178.03100586,0.333333333333
1179.15893555,0.343137254902
1180.93188477,0.352941176471
1185.28491211,0.362745098039
1185.60595703,0.372549019608
1187.29394531,0.382352941176
1187.45581055,0.392156862745
1189.28417969,0.401960784314
1190.64501953,0.411764705882
1190.66503906,0.421568627451
1191.68774414,0.43137254902
1193.62304688,0.441176470588
1196.54077148,0.450980392157
1202.37402344,0.460784313725
1202.8190918,0.470588235294
1202.96801758,0.480392156863
1203.49511719,0.490196078431
1204.35766602,0.5
1206.15087891,0.509803921569
1206.65722656,0.519607843137
1211.33422852,0.529411764706
1212.12207031,0.539215686275
1213.27587891,0.549019607843
1216.17993164,0.558823529412
1216.46508789,0.56862745098
1218.41088867,0.578431372549
1218.41772461,0.588235294118
1219.90795898,0.598039215686
1220.35083008,0.607843137255
1220.55200195,0.617647058824
1221.39892578,0.627450980392
1221.91381836,0.637254901961
1223.56103516,0.647058823529
1224.04882812,0.656862745098
1224.88720703,0.666666666667
1224.99194336,0.676470588235
1225.41821289,0.686274509804
1226.3840332,0.696078431373
1226.71801758,0.705882352941
1228.04394531,0.71568627451
1232.91503906,0.725490196078
1232.91992188,0.735294117647
1233.44091797,0.745098039216
1233.5390625,0.754901960784
1233.57519531,0.764705882353
1237.4699707,0.774509803922
1239.59399414,0.78431372549
1239.98193359,0.794117647059
1242.91381836,0.803921568627
1243.77001953,0.813725490196
1251.75219727,0.823529411765
1252.70288086,0.833333333333
1263.41918945,0.843137254902
1269.44677734,0.852941176471
1270.43994141,0.862745098039
1270.70214844,0.872549019608
1272.85498047,0.882352941176
1277.16699219,0.892156862745
1278.6550293,0.901960784314
1280.13989258,0.911764705882
1281.33203125,0.921568627451
1284.90209961,0.93137254902
1287.42822266,0.941176470588
1288.35986328,0.950980392157
1294.52709961,0.960784313725
1325.64282227,0.970588235294
1378.99682617,0.980392156863
1383.04418945,0.990196078431
1493.64404297,1.0


==> figure/data/seclat.csv <==
name,mean,min,max
128,186.395,7.689,700.147
256,87.99,6.467,395.835
512,40.88,5.462,107.752
1024,20.02,6.218,86.484
2048,9.852,5.718,49.083
